Beyond Static Bias: Adaptive Multi-Fidelity Bandits with Improving Proxies

As an extension of the classical multi-armed bandit problem, multi-fidelity multi-armed bandits (MF-MAB) enable individual arms to be evaluated using diverse feedback sources that vary in both cost and accuracy. Prior stochastic models typically assume fixed low-to-high fidelity discrepancies, whereas modern proxy sources, such as learning-based simulators and Large Language Models (LLMs), can be improved using additional calibration. We investigate adaptive MF-MAB with improving proxy sources, and focus on the canonical two-fidelity case in which the low-fidelity source becomes more informative with repeated use. To capture this dynamic, we introduce a selected-average mismatch bound that converts dynamic low-fidelity observations into improvement-aware confidence bounds for the high-fidelity target. We propose the Threshold-Based Adaptive Continuation Companion (TACC), an optimistic algorithm that uses a bounded continuation rule to decide when low-fidelity sampling remains cost-effective and when to escalate. We prove an instance-dependent regret bound showing that, for detected intermediate arms, adaptive continuation replaces logarithmic high-fidelity confirmation with bounded low-fidelity continuation. Experiments on synthetic bandits and an LLM-as-a-judge policy-evaluation task examine when continuation improves cost-weighted regret.

==> README.txt <==
Project structure:
- main.tex
- macros.tex
- refs.bib
- sections/
- appendix/

Compilation:
1. If you have the official neurips_2026.sty file from neurips.cc, place it in this folder.
2. Then compile main.tex with latexmk -pdf.
3. Without neurips_2026.sty, the project falls back to a standard article setup for drafting.

Note:
- main.tex currently uses the preprint option if neurips_2026.sty is present.
- For anonymous submission, omit the [preprint] option in main.tex.


==> data/LLM_appendix/empirical_checkpoint/final_summary.csv <==
algorithm,budget,cost_H,gamma,eta,S0,regret_mean,regret_std,regret_count,high_calls_mean,high_calls_std,low_calls_mean,continuation_calls_mean,best_policy_acc_mean,high_saving_mean,regret_se,algorithm_label,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving
dynamic_no_continuation,256000.0,500.0,0.03,0.0001,128,3808.762933333316,3758.729509090749,120,511.0,0.0,5.0,0.0,0.38333333333333336,0.001953125,343.1234899482204,Dynamic no-cont.,-1618.7287333333416,-1.0,309.87282666666215,1.0,0.0,0.0,-2065.5578566666136,511.0,2727.2999300004208,511.0
high_only_ucb,256000.0,500.0,0.03,0.0001,128,5427.491666666658,258.9594639390223,120,512.0,0.0,0.0,0.0,0.325,0.0,23.63965664647469,High-only UCB,0.0,0.0,1928.6015600000037,2.0,1618.7287333333416,1.0,-446.82912333327204,512.0,4346.028663333762,512.0
low_only_improving,256000.0,500.0,0.03,0.0001,128,1081.4630033328954,73.39881371727385,120,0.0,0.0,256000.0,0.0,1.0,1.0,6.700364327845084,Low-only improving,-4346.028663333762,-512.0,-2417.4271033337586,-510.0,-2727.2999300004208,-511.0,-4792.857786667035,0.0,0.0,0.0
static_mf_ucb,256000.0,500.0,0.03,0.0001,128,3498.890106666654,2812.6225161816865,120,510.0,0.0,609.6416666666667,0.0,0.3416666666666667,0.00390625,256.7561329766081,Static MF-UCB,-1928.6015600000037,-2.0,0.0,0.0,-309.87282666666215,-1.0,-2375.4306833332757,510.0,2417.4271033337586,510.0
tacc,256000.0,500.0,0.03,0.0001,128,3071.2305666666575,2612.7496338751866,120,510.0083333333333,0.09128709291752742,607.8333333333334,602.8333333333334,0.4,0.0038899739583333334,238.5103185978006,TACC,-2356.2611,-1.9916666666666742,-427.65953999999647,0.008333333333325754,-737.5323666666586,-0.9916666666666742,-2803.090223333272,510.0083333333333,1989.7675633337622,510.0083333333333
weak_only_fixed,256000.0,500.0,0.03,0.0001,128,5874.32078999993,215.04396962263624,120,0.0,0.0,256000.0,0.0,0.025,1.0,19.630738836295595,Weak-only fixed,446.82912333327204,-512.0,2375.4306833332757,-510.0,2065.5578566666136,-511.0,0.0,0.0,4792.857786667035,0.0


==> data/LLM_appendix/empirical_checkpoint/llm_final_main_metrics.csv <==
algorithm,algorithm_label,budget,regret_mean,regret_se,target_simple_regret_mean,target_simple_regret_se,high_calls_mean,low_calls_mean,continuation_calls_mean,best_policy_acc_mean
tacc,TACC,256000.0,3071.230566666657,238.5103185978006,0.01199699440104163,0.0009316809320226585,510.0083333333333,607.8333333333334,602.8333333333334,0.4
high_only_ucb,High-only UCB,256000.0,5427.491666666658,23.63965664647469,0.02120113932291663,9.234240877529176e-05,512.0,0.0,0.0,0.325
static_mf_ucb,Static MF-UCB,256000.0,3498.890106666654,256.7561329766081,0.013667539479166617,0.0010029536444398754,510.0,609.6416666666667,0.0,0.3416666666666667
dynamic_no_continuation,Dynamic no-cont.,256000.0,3808.762933333316,343.1234899482204,0.014877980208333266,0.0013403261326102361,511.0,5.0,0.0,0.3833333333333333
weak_only_fixed,Weak-only fixed,256000.0,5874.32078999993,19.630738836295595,0.022946565585937224,7.668257357927968e-05,0.0,256000.0,0.0,0.025


==> data/LLM_appendix/empirical_checkpoint/paired_tests.csv <==
cost_H,gamma,eta,S0,baseline,baseline_label,n_common_seeds,mean_diff_tacc_minus_baseline,se,ci95_low,ci95_high,median_diff,win_rate_tacc,high_call_diff_tacc_minus_baseline,significant_tacc_better
500.0,0.03,0.0001,128,high_only_ucb,High-only UCB,120,-2356.2611000000006,242.22911266329,-2831.030160820049,-1881.4920391799521,-629.6201999999948,0.95,-1.9916666666666667,True
500.0,0.03,0.0001,128,static_mf_ucb,Static MF-UCB,120,-427.65953999999664,355.9976201795688,-1125.4148755519516,270.09579555195825,-0.26239999999967,0.5416666666666666,0.008333333333333333,False
500.0,0.03,0.0001,128,dynamic_no_continuation,Dynamic no-cont.,120,-737.5323666666587,443.185391017338,-1606.1757330606413,131.11099972732382,3.963999999999487,0.36666666666666664,-0.9916666666666667,False
500.0,0.03,0.0001,128,weak_only_fixed,Weak-only fixed,120,-2803.0902233332727,240.1947010420312,-3273.8718373756537,-2332.3086092908916,-1064.359200000683,0.9916666666666667,510.0083333333333,True
500.0,0.03,0.0001,128,low_only_improving,Low-only improving,120,1989.767563333762,239.05208904057167,1521.2254688142416,2458.3096578532823,3779.297600000435,0.4,510.0083333333333,False


==> data/LLM_appendix/empirical_checkpoint/selected_main_configs.csv <==
algorithm,budget,cost_H,gamma,eta,S0,regret_mean,regret_std,regret_count,high_calls_mean,high_calls_std,low_calls_mean,continuation_calls_mean,best_policy_acc_mean,high_saving_mean,regret_se,algorithm_label,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving,positive_main,positive_all,selection_score
tacc,256000.0,500.0,0.03,0.0001,128,3071.2305666666575,2612.7496338751866,120,510.0083333333333,0.09128709291752742,607.8333333333334,602.8333333333334,0.4,0.0038899739583333334,238.5103185978006,TACC,-2356.2611,-1.9916666666666742,-427.65953999999647,0.008333333333325754,-737.5323666666586,-0.9916666666666742,-2803.090223333272,510.0083333333333,1989.7675633337622,510.0083333333333,True,False,2596.7309833333243


==> data/LLM_appendix/empirical_gap/empirical_decay_by_policy.csv <==
split,policy,q_first,q_last,gap_first,gap_last,B_first,B_last,B_shrink,mu_H
calib,contrastive_check,32,8192,0.11761292359192904,0.01615638726379448,0.14453794382714263,0.04371824049694786,0.10081970333019477,0.4556
calib,cot_reasoning,32,8192,0.18628054108045722,0.026816538563593395,0.2132614557864193,0.054515794090986856,0.15874566169543244,0.5264
calib,direct_label,32,8192,0.1891947796117993,0.025553526937262983,0.21616422232275348,0.05324952226431329,0.1629147000584402,0.5284
calib,hypothesis_only,32,8192,0.14395022369229166,0.050020857260320795,0.17095103362720332,0.07769940149287262,0.0932516321343307,0.4848
calib,lexical_overlap,32,8192,0.22254476865874478,0.0826748570896727,0.24941833997135393,0.10972126305578436,0.13969707691556957,0.56
calib,neutral_prior,32,8192,0.09316030021135724,0.0732838574524513,0.12571278451837037,0.10088985034625879,0.02482293417211158,0.4372
calib,role_nli_expert,32,8192,0.19585040192212227,0.022029009271951394,0.22280308613942443,0.04971052715184535,0.17309255898757908,0.5344
calib,self_check,32,8192,0.18791896950631792,0.026171389208119233,0.21489100722707846,0.053869430771297785,0.1610215764557807,0.5272
eval,contrastive_check,32,8192,0.11399170708596229,0.010713232023940145,0.1409264586846609,0.03828131641226599,0.10264514227239491,0.4536
eval,cot_reasoning,32,8192,0.1944967119121473,0.023217043746788235,0.22147589568284393,0.050894055151279566,0.17058184053156436,0.5364
eval,direct_label,32,8192,0.1965089336034364,0.023057479185972896,0.2234782541544479,0.050730978850073896,0.172747275304374,0.5376
eval,hypothesis_only,32,8192,0.16328387303486863,0.04332260383205733,0.1903070288021772,0.07097267557253503,0.11933435322964217,0.506
eval,lexical_overlap,32,8192,0.2172330437092358,0.08595618670229177,0.2441367835993295,0.11301254896137915,0.13112423463795037,0.5568
eval,neutral_prior,32,8192,0.12681578925544923,0.06541788262520043,0.1538478573379999,0.09307540792682117,0.060772449411178736,0.4728
eval,role_nli_expert,32,8192,0.1950619882337269,0.016452261632805887,0.2220304633271964,0.044125518336054985,0.1779049449911414,0.5356
eval,self_check,32,8192,0.19650378356070514,0.024485763186073206,0.2234731507404761,0.05216035954370903,0.17131279119676707,0.5376


==> data/LLM_appendix/empirical_gap/empirical_envelope_by_q.csv <==
split,policy,q,mu_L,std_L,n_L,mu_H,n_H,signed_gap,abs_gap,conf_radius,abs_gap_plus_ci,B_monotone
calib,contrastive_check,32,0.33798707640807096,0.042746224793645884,2500,0.4556,2500,-0.11761292359192904,0.11761292359192904,0.0269250202352136,0.14453794382714263,0.14453794382714263
calib,contrastive_check,64,0.3542834855554023,0.04513771221897597,2500,0.4556,2500,-0.10131651444459772,0.10131651444459772,0.027067744407138467,0.12838425885173618,0.12838425885173618
calib,contrastive_check,128,0.41828114815126827,0.06294183853704237,2500,0.4556,2500,-0.03731885184873174,0.03731885184873174,0.027477792713393116,0.06479664456212486,0.06479664456212486
calib,contrastive_check,256,0.479112542326386,0.08797982082785825,2500,0.4556,2500,0.023512542326386,0.023512542326386,0.02765176875034508,0.051164311076731084,0.06358054674846642
calib,contrastive_check,512,0.4659795232533593,0.10398974805621104,2500,0.4556,2500,0.01037952325335928,0.01037952325335928,0.027631725122382607,0.038011248375741886,0.06358054674846642
calib,contrastive_check,1024,0.47531972837207703,0.13617443116343078,2500,0.4556,2500,0.019719728372077028,0.019719728372077028,0.027646966156433264,0.04736669452851029,0.06358054674846642
calib,contrastive_check,2048,0.41950278651697454,0.20123989423986194,2500,0.4556,2500,-0.03609721348302547,0.03609721348302547,0.02748333326544095,0.06358054674846642,0.06358054674846642
calib,contrastive_check,4096,0.46406679682996016,0.26554005059962577,2500,0.4556,2500,0.008466796829960155,0.008466796829960155,0.02762800440398132,0.03609480123394147,0.04371824049694786
calib,contrastive_check,8192,0.4394436127362055,0.3001181313766882,2500,0.4556,2500,-0.01615638726379448,0.01615638726379448,0.02756185323315338,0.04371824049694786,0.04371824049694786
calib,cot_reasoning,32,0.34011945891954276,0.042014163661378286,2500,0.5264,2500,-0.18628054108045722,0.18628054108045722,0.02698091470596209,0.2132614557864193,0.2132614557864193
calib,cot_reasoning,64,0.357031629544651,0.04481611707128167,2500,0.5264,2500,-0.16936837045534897,0.16936837045534897,0.027126374085200203,0.19649474454054916,0.19649474454054916
calib,cot_reasoning,128,0.4217389692479983,0.06374970092997716,2500,0.5264,2500,-0.10466103075200167,0.10466103075200167,0.02752884719194569,0.13218987794394738,0.13218987794394738
calib,cot_reasoning,256,0.48345445120967023,0.08958617350119168,2500,0.5264,2500,-0.042945548790329746,0.042945548790329746,0.027691665898216925,0.07063721468854667,0.0893038543838369
calib,cot_reasoning,512,0.4754740700703702,0.11007764481102465,2500,0.5264,2500,-0.0509259299296298,0.0509259299296298,0.02768257036095161,0.0786085002905814,0.0893038543838369
calib,cot_reasoning,1024,0.5007170395955838,0.15018547534394203,2500,0.5264,2500,-0.0256829604044162,0.0256829604044162,0.027699246078704488,0.053382206483120684,0.0893038543838369
calib,cot_reasoning,2048,0.4647609397976514,0.2286917231263088,2500,0.5264,2500,-0.061639060202348606,0.061639060202348606,0.027664794181488286,0.0893038543838369,0.0893038543838369
calib,cot_reasoning,4096,0.5124730443944718,0.28062534494437213,2500,0.5264,2500,-0.013926955605528146,0.013926955605528146,0.02769494462524907,0.04162190023077722,0.054515794090986856
calib,cot_reasoning,8192,0.4995834614364066,0.3146913732289748,2500,0.5264,2500,-0.026816538563593395,0.026816538563593395,0.02769925552739346,0.054515794090986856,0.054515794090986856
calib,direct_label,32,0.33920522038820067,0.04305977348902713,2500,0.5284,2500,-0.1891947796117993,0.1891947796117993,0.02696944271095416,0.21616422232275348,0.21616422232275348
calib,direct_label,64,0.355767329754397,0.045977113622470867,2500,0.5284,2500,-0.17263267024560297,0.17263267024560297,0.027112981921174326,0.1997456521667773,0.1997456521667773
calib,direct_label,128,0.4204351227590704,0.06424951385662486,2500,0.5284,2500,-0.10796487724092957,0.10796487724092957,0.027520043623377465,0.13548492086430702,0.13548492086430702
calib,direct_label,256,0.48191894178888034,0.09005195274862951,2500,0.5284,2500,-0.04648105821111964,0.04648105821111964,0.027687149404060824,0.07416820761518046,0.09326827115752612
calib,direct_label,512,0.473447325434461,0.10939701712843486,2500,0.5284,2500,-0.054952674565538984,0.054952674565538984,0.027676654566986068,0.08262932913252505,0.09326827115752612
calib,direct_label,1024,0.49802172055690164,0.1473736298577444,2500,0.5284,2500,-0.030378279443098344,0.030378279443098344,0.02769611152965965,0.05807439097275799,0.09326827115752612
calib,direct_label,2048,0.4627895115531797,0.22129749949892372,2500,0.5284,2500,-0.06561048844682027,0.06561048844682027,0.02765778271070584,0.09326827115752612,0.09326827115752612
calib,direct_label,4096,0.5167943879813374,0.2757706520780122,2500,0.5284,2500,-0.011605612018662614,0.011605612018662614,0.027688394609914155,0.039294006628576766,0.05324952226431329
calib,direct_label,8192,0.502846473062737,0.3100705315042095,2500,0.5284,2500,-0.025553526937262983,0.025553526937262983,0.027695995327050308,0.05324952226431329,0.05324952226431329
calib,hypothesis_only,32,0.34084977630770835,0.04329106095526318,2500,0.4848,2500,-0.14395022369229166,0.14395022369229166,0.027000809934911666,0.17095103362720332,0.17095103362720332
calib,hypothesis_only,64,0.3589306216844153,0.04668213179160504,2500,0.4848,2500,-0.1258693783155847,0.1258693783155847,0.027154833153242946,0.15302421146882764,0.15302421146882764
calib,hypothesis_only,128,0.4278850014363092,0.06558916529878592,2500,0.4848,2500,-0.05691499856369081,0.05691499856369081,0.027567618072156044,0.08448261663584686,0.08776765199118333
calib,hypothesis_only,256,0.491493119658817,0.09186790956465729,2500,0.4848,2500,0.006693119658816971,0.006693119658816971,0.027710174532964052,0.03440329419178102,0.08776765199118333
calib,hypothesis_only,512,0.488388525649009,0.11231337688221157,2500,0.4848,2500,0.0035885256490089668,0.0035885256490089668,0.02770844266920321,0.03129696831821217,0.08776765199118333
calib,hypothesis_only,1024,0.5211485694012251,0.15413239118070646,2500,0.4848,2500,0.036348569401225106,0.036348569401225106,0.027699777869751814,0.06404834727097691,0.08776765199118333
calib,hypothesis_only,2048,0.48376342227180613,0.23186834964533284,2500,0.4848,2500,-0.001036577728193877,0.001036577728193877,0.0277048709749126,0.02874144870310648,0.08776765199118333
calib,hypothesis_only,4096,0.5449114499216884,0.2824696352509913,2500,0.4848,2500,0.060111449921688376,0.060111449921688376,0.02765620206949496,0.08776765199118333,0.08776765199118333
calib,hypothesis_only,8192,0.5348208572603208,0.3112545645620647,2500,0.4848,2500,0.050020857260320795,0.050020857260320795,0.027678544232551824,0.07769940149287262,0.07769940149287262
calib,lexical_overlap,32,0.33745523134125527,0.048156264828900855,2500,0.56,2500,-0.22254476865874478,0.22254476865874478,0.026873571312609146,0.24941833997135393,0.24941833997135393
calib,lexical_overlap,64,0.3551219493914075,0.0521417438120199,2500,0.56,2500,-0.20487805060859254,0.20487805060859254,0.027028402855484024,0.23190645346407657,0.23190645346407657
calib,lexical_overlap,128,0.4264377980075829,0.06867437160740641,2500,0.56,2500,-0.13356220199241714,0.13356220199241714,0.027467666920406066,0.1610298689128232,0.1610298689128232
calib,lexical_overlap,256,0.492074010243076,0.09529677903115352,2500,0.56,2500,-0.06792598975692404,0.06792598975692404,0.027616870971502696,0.09554286072842674,0.11600248502427418
calib,lexical_overlap,512,0.49587371316690715,0.11270541786895066,2500,0.56,2500,-0.0641262868330929,0.0641262868330929,0.02761814499190545,0.09174443182499836,0.11600248502427418
calib,lexical_overlap,1024,0.5474194415815,0.14495580309173894,2500,0.56,2500,-0.012580558418500032,0.012580558418500032,0.027555993939796655,0.04013655235829669,0.11600248502427418
calib,lexical_overlap,2048,0.5494258062962767,0.20344016201016044,2500,0.56,2500,-0.010574193703723367,0.010574193703723367,0.02755057571582716,0.03812476941955052,0.11600248502427418
calib,lexical_overlap,4096,0.649008611499356,0.2328580643954436,2500,0.56,2500,0.0890086114993559,0.0890086114993559,0.02699387352491827,0.11600248502427418,0.11600248502427418
calib,lexical_overlap,8192,0.6426748570896728,0.26546745352966195,2500,0.56,2500,0.0826748570896727,0.0826748570896727,0.027046405966111665,0.10972126305578436,0.10972126305578436
calib,neutral_prior,32,0.34403969978864274,0.03755024686285458,2500,0.4372,2500,-0.09316030021135724,0.09316030021135724,0.026923653124658015,0.12008395333601525,0.12571278451837037
calib,neutral_prior,64,0.3640434233877551,0.040765427631419326,2500,0.4372,2500,-0.0731565766122449,0.0731565766122449,0.02708978019231766,0.10024635680456255,0.12571278451837037
calib,neutral_prior,128,0.4344634834452717,0.061436937988412085,2500,0.4372,2500,-0.0027365165547282855,0.0027365165547282855,0.027489267271368467,0.030225783826096753,0.12571278451837037
calib,neutral_prior,256,0.5001659541755625,0.08766648780500513,2500,0.4372,2500,0.06296595417556256,0.06296595417556256,0.027609050968516156,0.09057500514407871,0.12571278451837037
calib,neutral_prior,512,0.5005387192411033,0.11267965740306064,2500,0.4372,2500,0.06333871924110329,0.06333871924110329,0.027609043658576183,0.09094776289967947,0.12571278451837037
calib,neutral_prior,1024,0.53533850726298,0.16490012455397837,2500,0.4372,2500,0.09813850726298007,0.09813850726298007,0.027574277255390297,0.12571278451837037,0.12571278451837037
calib,neutral_prior,2048,0.4924828638833513,0.2651394596036432,2500,0.4372,2500,0.055282863883351296,0.055282863883351296,0.027607479172690446,0.08289034305604175,0.10978891113935872
calib,neutral_prior,4096,0.5193903244980583,0.30551950752135415,2500,0.4372,2500,0.08219032449805835,0.08219032449805835,0.02759858664130037,0.10978891113935872,0.10978891113935872
calib,neutral_prior,8192,0.5104838574524513,0.3363513319550824,2500,0.4372,2500,0.0732838574524513,0.0732838574524513,0.02760599289380748,0.10088985034625879,0.10088985034625879
calib,role_nli_expert,32,0.3385495980778777,0.04381432024230335,2500,0.5344,2500,-0.19585040192212227,0.19585040192212227,0.026952684217302156,0.22280308613942443,0.22280308613942443
calib,role_nli_expert,64,0.35481760354157316,0.046856127351843344,2500,0.5344,2500,-0.17958239645842683,0.17958239645842683,0.027094508927764625,0.20667690538619146,0.20667690538619146
calib,role_nli_expert,128,0.4195853289419836,0.0648800368639886,2500,0.5344,2500,-0.1148146710580164,0.1148146710580164,0.027505724666687326,0.14232039572470373,0.14232039572470373
calib,role_nli_expert,256,0.48106292001158607,0.09076344216622688,2500,0.5344,2500,-0.053337079988413916,0.053337079988413916,0.02767581150773368,0.0810128914961476,0.09492105381710127
calib,role_nli_expert,512,0.4727716443132361,0.10955694609263036,2500,0.5344,2500,-0.06162835568676389,0.06162835568676389,0.02766518321597426,0.08929353890273815,0.09492105381710127
calib,role_nli_expert,1024,0.49843917303242463,0.1459334638035685,2500,0.5344,2500,-0.035960826967575354,0.035960826967575354,0.027685697718437593,0.06364652468601295,0.09492105381710127
calib,role_nli_expert,2048,0.4671347201898734,0.21753244848244835,2500,0.5344,2500,-0.06726527981012659,0.06726527981012659,0.02765577400697468,0.09492105381710127,0.09492105381710127
calib,role_nli_expert,4096,0.5264256028041285,0.2728948804003688,2500,0.5344,2500,-0.007974397195871452,0.007974397195871452,0.027666379358254667,0.03564077655412612,0.04971052715184535
calib,role_nli_expert,8192,0.5123709907280486,0.3069042676406643,2500,0.5344,2500,-0.022029009271951394,0.022029009271951394,0.02768151787989396,0.04971052715184535,0.04971052715184535
calib,self_check,32,0.3392810304936821,0.0429528804179396,2500,0.5272,2500,-0.18791896950631792,0.18791896950631792,0.02697203772076053,0.21489100722707846,0.21489100722707846
calib,self_check,64,0.35585865070000394,0.04585015771978387,2500,0.5272,2500,-0.17134134929999606,0.17134134929999606,0.027115618747509087,0.19845696804750515,0.19845696804750515
calib,self_check,128,0.42049136489278643,0.0641707546550672,2500,0.5272,2500,-0.10670863510721357,0.10670863510721357,0.02752215604578769,0.13423079115300127,0.13423079115300127
calib,self_check,256,0.4819236490705106,0.09001624888418716,2500,0.5272,2500,-0.045276350929489395,0.045276350929489395,0.027689005548854395,0.07296535647834379,0.09299374551671043
calib,self_check,512,0.4733540650469574,0.10949290090335546,2500,0.5272,2500,-0.05384593495304263,0.05384593495304263,0.027678368970620197,0.08152430392366283,0.09299374551671043
calib,self_check,1024,0.4975531057259267,0.14780864782376443,2500,0.5272,2500,-0.0296468942740733,0.0296468942740733,0.027697904829619396,0.057344799103692695,0.09299374551671043
calib,self_check,2048,0.4618639533663144,0.22202707753898376,2500,0.5272,2500,-0.06533604663368558,0.06533604663368558,0.027657698883024846,0.09299374551671043,0.09299374551671043
calib,self_check,4096,0.5150573000703383,0.276270597474876,2500,0.5272,2500,-0.01214269992966166,0.01214269992966166,0.027691781122379078,0.03983448105204074,0.053869430771297785
calib,self_check,8192,0.5010286107918808,0.3105263790785029,2500,0.5272,2500,-0.026171389208119233,0.026171389208119233,0.027698041563178556,0.053869430771297785,0.053869430771297785
eval,contrastive_check,32,0.3396082929140377,0.043279430464496976,2500,0.4536,2500,-0.11399170708596229,0.11399170708596229,0.0269347515986986,0.1409264586846609,0.1409264586846609
eval,contrastive_check,64,0.35595365222822356,0.04614885623828726,2500,0.4536,2500,-0.09764634777177644,0.09764634777177644,0.02707632533950633,0.12472267311128277,0.12472267311128277
eval,contrastive_check,128,0.4193306432527669,0.06377313348586933,2500,0.4536,2500,-0.03426935674723308,0.03426935674723308,0.02747748025957725,0.06174683700681033,0.06174683700681033
eval,contrastive_check,256,0.479726263161732,0.09076551246418887,2500,0.4536,2500,0.026126263161732,0.026126263161732,0.02764742445515143,0.053773687616883434,0.055761643012879544
eval,contrastive_check,512,0.4665285284420317,0.10831492640412343,2500,0.4536,2500,0.012928528442031684,0.012928528442031684,0.02762770560863311,0.040556234050664795,0.055761643012879544
eval,contrastive_check,1024,0.4762597809130396,0.13961244897988032,2500,0.4536,2500,0.022659780913039607,0.022659780913039607,0.027643184120346023,0.05030296503338563,0.055761643012879544
eval,contrastive_check,2048,0.4253419333026227,0.2072133550169941,2500,0.4536,2500,-0.028258066697377293,0.028258066697377293,0.02750357631550225,0.055761643012879544,0.055761643012879544
eval,contrastive_check,4096,0.46780888072126264,0.2692495893541,2500,0.4536,2500,0.01420888072126264,0.01420888072126264,0.02763004351135871,0.04183892423262135,0.04183892423262135
eval,contrastive_check,8192,0.44288676797605986,0.30321488777030287,2500,0.4536,2500,-0.010713232023940145,0.010713232023940145,0.027568084388325843,0.03828131641226599,0.03828131641226599
eval,cot_reasoning,32,0.3419032880878527,0.04296032349610912,2500,0.5364,2500,-0.1944967119121473,0.1944967119121473,0.026979183770696632,0.22147589568284393,0.22147589568284393
eval,cot_reasoning,64,0.3590814567145028,0.04599998436462626,2500,0.5364,2500,-0.17731854328549718,0.17731854328549718,0.02712506887124529,0.20444361215674248,0.20444361215674248
eval,cot_reasoning,128,0.42364410008861686,0.06438580824075893,2500,0.5364,2500,-0.11275589991138313,0.11275589991138313,0.02751953958374721,0.14027543949513033,0.14027543949513033
eval,cot_reasoning,256,0.4850535208406013,0.09221570552887139,2500,0.5364,2500,-0.05134647915939866,0.05134647915939866,0.02767563427153676,0.07902211343093542,0.08622869206665018
eval,cot_reasoning,512,0.4778395097005473,0.11387574665324254,2500,0.5364,2500,-0.058560490299452705,0.058560490299452705,0.02766820176719747,0.08622869206665018,0.08622869206665018
eval,cot_reasoning,1024,0.5057328723673388,0.1546868851240129,2500,0.5364,2500,-0.030667127632661217,0.030667127632661217,0.027680923223826558,0.058348050856487775,0.08430649308072591
eval,cot_reasoning,2048,0.47976397428793705,0.23467197469400708,2500,0.5364,2500,-0.05663602571206294,0.05663602571206294,0.02767046736866296,0.08430649308072591,0.08430649308072591
eval,cot_reasoning,4096,0.5256110375190074,0.2851538934769758,2500,0.5364,2500,-0.010788962480992592,0.010788962480992592,0.027663623994345063,0.038452586475337655,0.050894055151279566
eval,cot_reasoning,8192,0.5131829562532118,0.3200153019210206,2500,0.5364,2500,-0.023217043746788235,0.023217043746788235,0.027677011404491334,0.050894055151279566,0.050894055151279566
eval,direct_label,32,0.34109106639656356,0.04394485660406861,2500,0.5376,2500,-0.1965089336034364,0.1965089336034364,0.026969320551011478,0.2234782541544479,0.2234782541544479
eval,direct_label,64,0.3579110020089267,0.04708507482814947,2500,0.5376,2500,-0.17968899799107324,0.17968899799107324,0.027113168377496777,0.20680216636857002,0.20680216636857002
eval,direct_label,128,0.4222135425255948,0.06492152721862868,2500,0.5376,2500,-0.11538645747440518,0.11538645747440518,0.027510902593846028,0.1428973600682512,0.1428973600682512
eval,direct_label,256,0.4833760605170253,0.09266127293443954,2500,0.5376,2500,-0.05422393948297466,0.05422393948297466,0.027671698558765143,0.0818956380417398,0.08962200716715513
eval,direct_label,512,0.4756408880064404,0.11349630390806831,2500,0.5376,2500,-0.06195911199355958,0.06195911199355958,0.02766289517359555,0.08962200716715513,0.08962200716715513
eval,direct_label,1024,0.5025122809950757,0.15176126268078605,2500,0.5376,2500,-0.035087719004924245,0.035087719004924245,0.027679195458764662,0.0627669144636889,0.08897965096648049
eval,direct_label,2048,0.47628410304922864,0.22693079093701957,2500,0.5376,2500,-0.06131589695077133,0.06131589695077133,0.02766375401570916,0.08897965096648049,0.08897965096648049
eval,direct_label,4096,0.5285511961070319,0.27920890050838987,2500,0.5376,2500,-0.009048803892968027,0.009048803892968027,0.027656734004159026,0.03670553789712705,0.050730978850073896
eval,direct_label,8192,0.5145425208140271,0.3140692705982182,2500,0.5376,2500,-0.023057479185972896,0.023057479185972896,0.027673499664101004,0.050730978850073896,0.050730978850073896
eval,hypothesis_only,32,0.3427161269651314,0.044589019749657816,2500,0.506,2500,-0.16328387303486863,0.16328387303486863,0.027023155767308557,0.1903070288021772,0.1903070288021772
eval,hypothesis_only,64,0.36062477269713267,0.04813353910241798,2500,0.506,2500,-0.14537522730286734,0.14537522730286734,0.027173787946242867,0.1725490152491102,0.1725490152491102
eval,hypothesis_only,128,0.42874121406404575,0.0669513640932045,2500,0.506,2500,-0.07725878593595426,0.07725878593595426,0.027576473813278657,0.10483525974923291,0.10483525974923291
eval,hypothesis_only,256,0.49215850248236065,0.09488849353786327,2500,0.506,2500,-0.013841497517639356,0.013841497517639356,0.027715883431256676,0.041557380948896036,0.08141885540052593
eval,hypothesis_only,512,0.4899808856074808,0.11605577913923892,2500,0.506,2500,-0.016019114392519185,0.016019114392519185,0.027714805230413773,0.04373391962293296,0.08141885540052593
eval,hypothesis_only,1024,0.5262904491056676,0.1565836298053686,2500,0.506,2500,0.020290449105667574,0.020290449105667574,0.027698421873292453,0.04798887097896003,0.08141885540052593
eval,hypothesis_only,2048,0.4946262290957555,0.23362726580665213,2500,0.506,2500,-0.011373770904244518,0.011373770904244518,0.02771678745401357,0.03909055835825809,0.08141885540052593
eval,hypothesis_only,4096,0.5598005736032116,0.2807239838340879,2500,0.506,2500,0.053800573603211554,0.053800573603211554,0.027618281797314372,0.08141885540052593,0.08141885540052593
eval,hypothesis_only,8192,0.5493226038320573,0.31111043367718294,2500,0.506,2500,0.04332260383205733,0.04332260383205733,0.027650071740477705,0.07097267557253503,0.07097267557253503
eval,lexical_overlap,32,0.33956695629076417,0.048425989690444655,2500,0.5568,2500,-0.2172330437092358,0.2172330437092358,0.02690373989009371,0.2441367835993295,0.2441367835993295
eval,lexical_overlap,64,0.3574711909002875,0.05278441356216701,2500,0.5568,2500,-0.19932880909971246,0.19932880909971246,0.02705820423762031,0.22638701333733277,0.22638701333733277
eval,lexical_overlap,128,0.42824906825648124,0.06956721461283791,2500,0.5568,2500,-0.12855093174351873,0.12855093174351873,0.027485478099322107,0.15603640984284084,0.15603640984284084
eval,lexical_overlap,256,0.49369154523100645,0.09788171691669709,2500,0.5568,2500,-0.06310845476899352,0.06310845476899352,0.02762790758484181,0.09073636235383532,0.12037848219886309
eval,lexical_overlap,512,0.4980268656942638,0.1163333256915289,2500,0.5568,2500,-0.05877313430573616,0.05877313430573616,0.02762890602302067,0.08640204032875684,0.12037848219886309
eval,lexical_overlap,1024,0.5512079772824571,0.14813417126952313,2500,0.5568,2500,-0.005592022717542888,0.005592022717542888,0.027555996909314935,0.03314801962685782,0.12037848219886309
eval,lexical_overlap,2048,0.5525723163144741,0.20815405981243956,2500,0.5568,2500,-0.00422768368552584,0.00422768368552584,0.027552048753140972,0.031779732438666816,0.12037848219886309
eval,lexical_overlap,4096,0.650183979695845,0.23576559214867343,2500,0.5568,2500,0.093383979695845,0.093383979695845,0.026994502503018093,0.12037848219886309,0.12037848219886309
eval,lexical_overlap,8192,0.6427561867022917,0.26898368181292925,2500,0.5568,2500,0.08595618670229177,0.08595618670229177,0.027056362259087374,0.11301254896137915,0.11301254896137915
eval,neutral_prior,32,0.34598421074455077,0.03806673226095779,2500,0.4728,2500,-0.12681578925544923,0.12681578925544923,0.02703206808255067,0.1538478573379999,0.1538478573379999
eval,neutral_prior,64,0.3660387271157265,0.041576911033998715,2500,0.4728,2500,-0.1067612728842735,0.1067612728842735,0.027195719712851375,0.13395699259712487,0.13395699259712487
eval,neutral_prior,128,0.4368872542873588,0.061660147684024,2500,0.4728,2500,-0.03591274571264119,0.03591274571264119,0.02758735868333896,0.06350010439598015,0.10063573194109407
eval,neutral_prior,256,0.5023167330311875,0.0899559059470776,2500,0.4728,2500,0.029516733031187514,0.029516733031187514,0.027697922029068938,0.057214655060256456,0.10063573194109407
eval,neutral_prior,512,0.5040690124107671,0.11617954826067733,2500,0.4728,2500,0.03126901241076707,0.03126901241076707,0.027697611635770655,0.05896662404653773,0.10063573194109407
eval,neutral_prior,1024,0.5444677009600928,0.16859551708432463,2500,0.4728,2500,0.07166770096009278,0.07166770096009278,0.02764316581990997,0.09931086678000275,0.10063573194109407
eval,neutral_prior,2048,0.5145077807005762,0.2669878446826488,2500,0.4728,2500,0.041707780700576236,0.041707780700576236,0.02769223188696492,0.06940001258754115,0.10063573194109407
eval,neutral_prior,4096,0.5457958985114768,0.30633513977553056,2500,0.4728,2500,0.07299589851147681,0.07299589851147681,0.027639833429617258,0.10063573194109407,0.10063573194109407
eval,neutral_prior,8192,0.5382178826252004,0.33826978285192855,2500,0.4728,2500,0.06541788262520043,0.06541788262520043,0.027657525301620738,0.09307540792682117,0.09307540792682117
eval,role_nli_expert,32,0.3405380117662731,0.04470770571705446,2500,0.5356,2500,-0.1950619882337269,0.1950619882337269,0.02696847509346951,0.2220304633271964,0.2220304633271964
eval,role_nli_expert,64,0.3572091116737215,0.04783275253568914,2500,0.5356,2500,-0.17839088832627847,0.17839088832627847,0.02711165073494233,0.2055025390612208,0.2055025390612208
eval,role_nli_expert,128,0.4215154992078324,0.06548835643203796,2500,0.5356,2500,-0.11408450079216759,0.11408450079216759,0.027511944732112045,0.14159644552427963,0.14159644552427963
eval,role_nli_expert,256,0.4827794820191684,0.09329869336878854,2500,0.5356,2500,-0.05282051798083154,0.05282051798083154,0.027675202602981817,0.08049572058381335,0.08791691624494785
eval,role_nli_expert,512,0.47534964841813326,0.113330072832157,2500,0.5356,2500,-0.0602503515818667,0.0602503515818667,0.027666564663081147,0.08791691624494785,0.08791691624494785
eval,role_nli_expert,1024,0.502384354621655,0.14968899516717818,2500,0.5356,2500,-0.03321564537834498,0.03321564537834498,0.02768327632173209,0.060898921700077074,0.08776713163871756
eval,role_nli_expert,2048,0.47549963775154136,0.22205056579173932,2500,0.5356,2500,-0.060100362248458605,0.060100362248458605,0.02766676939025896,0.08776713163871756,0.08776713163871756
eval,role_nli_expert,4096,0.5334418074216586,0.27532287473210976,2500,0.5356,2500,-0.002158192578341378,0.002158192578341378,0.027652378120079996,0.029810570698421374,0.044125518336054985
eval,role_nli_expert,8192,0.5191477383671941,0.30984334850572864,2500,0.5356,2500,-0.016452261632805887,0.016452261632805887,0.027673256703249098,0.044125518336054985,0.044125518336054985
eval,self_check,32,0.34109621643929483,0.04386253641170897,2500,0.5376,2500,-0.19650378356070514,0.19650378356070514,0.02696936717977096,0.2234731507404761,0.2234731507404761
eval,self_check,64,0.3579366594036438,0.046998339340697894,2500,0.5376,2500,-0.1796633405963562,0.1796633405963562,0.027113374974492954,0.20677671557084915,0.20677671557084915
eval,self_check,128,0.42228413483574695,0.06489080316600834,2500,0.5376,2500,-0.11531586516425302,0.11531586516425302,0.027511209163493238,0.14282707432774625,0.14282707432774625
eval,self_check,256,0.4834569220170587,0.09262187391287192,2500,0.5376,2500,-0.05414307798294127,0.05414307798294127,0.027671773024066083,0.08181485100700735,0.08955937689541818
eval,self_check,512,0.4757036030296883,0.11348170801621026,2500,0.5376,2500,-0.061896396970311685,0.061896396970311685,0.0276629799251065,0.08955937689541818,0.08955937689541818
eval,self_check,1024,0.5024090693758332,0.15187312291701974,2500,0.5376,2500,-0.03519093062416678,0.03519093062416678,0.027679209558190972,0.06287014018235776,0.08938239993043735
eval,self_check,2048,0.4758808182966028,0.22727824197482935,2500,0.5376,2500,-0.061719181703397186,0.061719181703397186,0.02766321822704017,0.08938239993043735,0.08938239993043735
eval,self_check,4096,0.5271928666618342,0.2795773595390303,2500,0.5376,2500,-0.010407133338165786,0.010407133338165786,0.02765883743609783,0.038065970774263616,0.05216035954370903
eval,self_check,8192,0.5131142368139268,0.31452478895261626,2500,0.5376,2500,-0.024485763186073206,0.024485763186073206,0.027674596357635826,0.05216035954370903,0.05216035954370903


==> data/LLM_appendix/empirical_gap/empirical_low_high_gap_by_q.csv <==
split,policy,q,mu_L,std_L,n_L,mu_H,n_H,signed_gap,abs_gap,conf_radius,abs_gap_plus_ci
calib,contrastive_check,32,0.33798707640807096,0.042746224793645884,2500,0.4556,2500,-0.11761292359192904,0.11761292359192904,0.0269250202352136,0.14453794382714263
calib,contrastive_check,64,0.3542834855554023,0.04513771221897597,2500,0.4556,2500,-0.10131651444459772,0.10131651444459772,0.027067744407138467,0.12838425885173618
calib,contrastive_check,128,0.41828114815126827,0.06294183853704237,2500,0.4556,2500,-0.03731885184873174,0.03731885184873174,0.027477792713393116,0.06479664456212486
calib,contrastive_check,256,0.479112542326386,0.08797982082785825,2500,0.4556,2500,0.023512542326386,0.023512542326386,0.02765176875034508,0.051164311076731084
calib,contrastive_check,512,0.4659795232533593,0.10398974805621104,2500,0.4556,2500,0.01037952325335928,0.01037952325335928,0.027631725122382607,0.038011248375741886
calib,contrastive_check,1024,0.47531972837207703,0.13617443116343078,2500,0.4556,2500,0.019719728372077028,0.019719728372077028,0.027646966156433264,0.04736669452851029
calib,contrastive_check,2048,0.41950278651697454,0.20123989423986194,2500,0.4556,2500,-0.03609721348302547,0.03609721348302547,0.02748333326544095,0.06358054674846642
calib,contrastive_check,4096,0.46406679682996016,0.26554005059962577,2500,0.4556,2500,0.008466796829960155,0.008466796829960155,0.02762800440398132,0.03609480123394147
calib,contrastive_check,8192,0.4394436127362055,0.3001181313766882,2500,0.4556,2500,-0.01615638726379448,0.01615638726379448,0.02756185323315338,0.04371824049694786
calib,cot_reasoning,32,0.34011945891954276,0.042014163661378286,2500,0.5264,2500,-0.18628054108045722,0.18628054108045722,0.02698091470596209,0.2132614557864193
calib,cot_reasoning,64,0.357031629544651,0.04481611707128167,2500,0.5264,2500,-0.16936837045534897,0.16936837045534897,0.027126374085200203,0.19649474454054916
calib,cot_reasoning,128,0.4217389692479983,0.06374970092997716,2500,0.5264,2500,-0.10466103075200167,0.10466103075200167,0.02752884719194569,0.13218987794394738
calib,cot_reasoning,256,0.48345445120967023,0.08958617350119168,2500,0.5264,2500,-0.042945548790329746,0.042945548790329746,0.027691665898216925,0.07063721468854667
calib,cot_reasoning,512,0.4754740700703702,0.11007764481102465,2500,0.5264,2500,-0.0509259299296298,0.0509259299296298,0.02768257036095161,0.0786085002905814
calib,cot_reasoning,1024,0.5007170395955838,0.15018547534394203,2500,0.5264,2500,-0.0256829604044162,0.0256829604044162,0.027699246078704488,0.053382206483120684
calib,cot_reasoning,2048,0.4647609397976514,0.2286917231263088,2500,0.5264,2500,-0.061639060202348606,0.061639060202348606,0.027664794181488286,0.0893038543838369
calib,cot_reasoning,4096,0.5124730443944718,0.28062534494437213,2500,0.5264,2500,-0.013926955605528146,0.013926955605528146,0.02769494462524907,0.04162190023077722
calib,cot_reasoning,8192,0.4995834614364066,0.3146913732289748,2500,0.5264,2500,-0.026816538563593395,0.026816538563593395,0.02769925552739346,0.054515794090986856
calib,direct_label,32,0.33920522038820067,0.04305977348902713,2500,0.5284,2500,-0.1891947796117993,0.1891947796117993,0.02696944271095416,0.21616422232275348
calib,direct_label,64,0.355767329754397,0.045977113622470867,2500,0.5284,2500,-0.17263267024560297,0.17263267024560297,0.027112981921174326,0.1997456521667773
calib,direct_label,128,0.4204351227590704,0.06424951385662486,2500,0.5284,2500,-0.10796487724092957,0.10796487724092957,0.027520043623377465,0.13548492086430702
calib,direct_label,256,0.48191894178888034,0.09005195274862951,2500,0.5284,2500,-0.04648105821111964,0.04648105821111964,0.027687149404060824,0.07416820761518046
calib,direct_label,512,0.473447325434461,0.10939701712843486,2500,0.5284,2500,-0.054952674565538984,0.054952674565538984,0.027676654566986068,0.08262932913252505
calib,direct_label,1024,0.49802172055690164,0.1473736298577444,2500,0.5284,2500,-0.030378279443098344,0.030378279443098344,0.02769611152965965,0.05807439097275799
calib,direct_label,2048,0.4627895115531797,0.22129749949892372,2500,0.5284,2500,-0.06561048844682027,0.06561048844682027,0.02765778271070584,0.09326827115752612
calib,direct_label,4096,0.5167943879813374,0.2757706520780122,2500,0.5284,2500,-0.011605612018662614,0.011605612018662614,0.027688394609914155,0.039294006628576766
calib,direct_label,8192,0.502846473062737,0.3100705315042095,2500,0.5284,2500,-0.025553526937262983,0.025553526937262983,0.027695995327050308,0.05324952226431329
calib,hypothesis_only,32,0.34084977630770835,0.04329106095526318,2500,0.4848,2500,-0.14395022369229166,0.14395022369229166,0.027000809934911666,0.17095103362720332
calib,hypothesis_only,64,0.3589306216844153,0.04668213179160504,2500,0.4848,2500,-0.1258693783155847,0.1258693783155847,0.027154833153242946,0.15302421146882764
calib,hypothesis_only,128,0.4278850014363092,0.06558916529878592,2500,0.4848,2500,-0.05691499856369081,0.05691499856369081,0.027567618072156044,0.08448261663584686
calib,hypothesis_only,256,0.491493119658817,0.09186790956465729,2500,0.4848,2500,0.006693119658816971,0.006693119658816971,0.027710174532964052,0.03440329419178102
calib,hypothesis_only,512,0.488388525649009,0.11231337688221157,2500,0.4848,2500,0.0035885256490089668,0.0035885256490089668,0.02770844266920321,0.03129696831821217
calib,hypothesis_only,1024,0.5211485694012251,0.15413239118070646,2500,0.4848,2500,0.036348569401225106,0.036348569401225106,0.027699777869751814,0.06404834727097691
calib,hypothesis_only,2048,0.48376342227180613,0.23186834964533284,2500,0.4848,2500,-0.001036577728193877,0.001036577728193877,0.0277048709749126,0.02874144870310648
calib,hypothesis_only,4096,0.5449114499216884,0.2824696352509913,2500,0.4848,2500,0.060111449921688376,0.060111449921688376,0.02765620206949496,0.08776765199118333
calib,hypothesis_only,8192,0.5348208572603208,0.3112545645620647,2500,0.4848,2500,0.050020857260320795,0.050020857260320795,0.027678544232551824,0.07769940149287262
calib,lexical_overlap,32,0.33745523134125527,0.048156264828900855,2500,0.56,2500,-0.22254476865874478,0.22254476865874478,0.026873571312609146,0.24941833997135393
calib,lexical_overlap,64,0.3551219493914075,0.0521417438120199,2500,0.56,2500,-0.20487805060859254,0.20487805060859254,0.027028402855484024,0.23190645346407657
calib,lexical_overlap,128,0.4264377980075829,0.06867437160740641,2500,0.56,2500,-0.13356220199241714,0.13356220199241714,0.027467666920406066,0.1610298689128232
calib,lexical_overlap,256,0.492074010243076,0.09529677903115352,2500,0.56,2500,-0.06792598975692404,0.06792598975692404,0.027616870971502696,0.09554286072842674
calib,lexical_overlap,512,0.49587371316690715,0.11270541786895066,2500,0.56,2500,-0.0641262868330929,0.0641262868330929,0.02761814499190545,0.09174443182499836
calib,lexical_overlap,1024,0.5474194415815,0.14495580309173894,2500,0.56,2500,-0.012580558418500032,0.012580558418500032,0.027555993939796655,0.04013655235829669
calib,lexical_overlap,2048,0.5494258062962767,0.20344016201016044,2500,0.56,2500,-0.010574193703723367,0.010574193703723367,0.02755057571582716,0.03812476941955052
calib,lexical_overlap,4096,0.649008611499356,0.2328580643954436,2500,0.56,2500,0.0890086114993559,0.0890086114993559,0.02699387352491827,0.11600248502427418
calib,lexical_overlap,8192,0.6426748570896728,0.26546745352966195,2500,0.56,2500,0.0826748570896727,0.0826748570896727,0.027046405966111665,0.10972126305578436
calib,neutral_prior,32,0.34403969978864274,0.03755024686285458,2500,0.4372,2500,-0.09316030021135724,0.09316030021135724,0.026923653124658015,0.12008395333601525
calib,neutral_prior,64,0.3640434233877551,0.040765427631419326,2500,0.4372,2500,-0.0731565766122449,0.0731565766122449,0.02708978019231766,0.10024635680456255
calib,neutral_prior,128,0.4344634834452717,0.061436937988412085,2500,0.4372,2500,-0.0027365165547282855,0.0027365165547282855,0.027489267271368467,0.030225783826096753
calib,neutral_prior,256,0.5001659541755625,0.08766648780500513,2500,0.4372,2500,0.06296595417556256,0.06296595417556256,0.027609050968516156,0.09057500514407871
calib,neutral_prior,512,0.5005387192411033,0.11267965740306064,2500,0.4372,2500,0.06333871924110329,0.06333871924110329,0.027609043658576183,0.09094776289967947
calib,neutral_prior,1024,0.53533850726298,0.16490012455397837,2500,0.4372,2500,0.09813850726298007,0.09813850726298007,0.027574277255390297,0.12571278451837037
calib,neutral_prior,2048,0.4924828638833513,0.2651394596036432,2500,0.4372,2500,0.055282863883351296,0.055282863883351296,0.027607479172690446,0.08289034305604175
calib,neutral_prior,4096,0.5193903244980583,0.30551950752135415,2500,0.4372,2500,0.08219032449805835,0.08219032449805835,0.02759858664130037,0.10978891113935872
calib,neutral_prior,8192,0.5104838574524513,0.3363513319550824,2500,0.4372,2500,0.0732838574524513,0.0732838574524513,0.02760599289380748,0.10088985034625879
calib,role_nli_expert,32,0.3385495980778777,0.04381432024230335,2500,0.5344,2500,-0.19585040192212227,0.19585040192212227,0.026952684217302156,0.22280308613942443
calib,role_nli_expert,64,0.35481760354157316,0.046856127351843344,2500,0.5344,2500,-0.17958239645842683,0.17958239645842683,0.027094508927764625,0.20667690538619146
calib,role_nli_expert,128,0.4195853289419836,0.0648800368639886,2500,0.5344,2500,-0.1148146710580164,0.1148146710580164,0.027505724666687326,0.14232039572470373
calib,role_nli_expert,256,0.48106292001158607,0.09076344216622688,2500,0.5344,2500,-0.053337079988413916,0.053337079988413916,0.02767581150773368,0.0810128914961476
calib,role_nli_expert,512,0.4727716443132361,0.10955694609263036,2500,0.5344,2500,-0.06162835568676389,0.06162835568676389,0.02766518321597426,0.08929353890273815
calib,role_nli_expert,1024,0.49843917303242463,0.1459334638035685,2500,0.5344,2500,-0.035960826967575354,0.035960826967575354,0.027685697718437593,0.06364652468601295
calib,role_nli_expert,2048,0.4671347201898734,0.21753244848244835,2500,0.5344,2500,-0.06726527981012659,0.06726527981012659,0.02765577400697468,0.09492105381710127
calib,role_nli_expert,4096,0.5264256028041285,0.2728948804003688,2500,0.5344,2500,-0.007974397195871452,0.007974397195871452,0.027666379358254667,0.03564077655412612
calib,role_nli_expert,8192,0.5123709907280486,0.3069042676406643,2500,0.5344,2500,-0.022029009271951394,0.022029009271951394,0.02768151787989396,0.04971052715184535
calib,self_check,32,0.3392810304936821,0.0429528804179396,2500,0.5272,2500,-0.18791896950631792,0.18791896950631792,0.02697203772076053,0.21489100722707846
calib,self_check,64,0.35585865070000394,0.04585015771978387,2500,0.5272,2500,-0.17134134929999606,0.17134134929999606,0.027115618747509087,0.19845696804750515
calib,self_check,128,0.42049136489278643,0.0641707546550672,2500,0.5272,2500,-0.10670863510721357,0.10670863510721357,0.02752215604578769,0.13423079115300127
calib,self_check,256,0.4819236490705106,0.09001624888418716,2500,0.5272,2500,-0.045276350929489395,0.045276350929489395,0.027689005548854395,0.07296535647834379
calib,self_check,512,0.4733540650469574,0.10949290090335546,2500,0.5272,2500,-0.05384593495304263,0.05384593495304263,0.027678368970620197,0.08152430392366283
calib,self_check,1024,0.4975531057259267,0.14780864782376443,2500,0.5272,2500,-0.0296468942740733,0.0296468942740733,0.027697904829619396,0.057344799103692695
calib,self_check,2048,0.4618639533663144,0.22202707753898376,2500,0.5272,2500,-0.06533604663368558,0.06533604663368558,0.027657698883024846,0.09299374551671043
calib,self_check,4096,0.5150573000703383,0.276270597474876,2500,0.5272,2500,-0.01214269992966166,0.01214269992966166,0.027691781122379078,0.03983448105204074
calib,self_check,8192,0.5010286107918808,0.3105263790785029,2500,0.5272,2500,-0.026171389208119233,0.026171389208119233,0.027698041563178556,0.053869430771297785
eval,contrastive_check,32,0.3396082929140377,0.043279430464496976,2500,0.4536,2500,-0.11399170708596229,0.11399170708596229,0.0269347515986986,0.1409264586846609
eval,contrastive_check,64,0.35595365222822356,0.04614885623828726,2500,0.4536,2500,-0.09764634777177644,0.09764634777177644,0.02707632533950633,0.12472267311128277
eval,contrastive_check,128,0.4193306432527669,0.06377313348586933,2500,0.4536,2500,-0.03426935674723308,0.03426935674723308,0.02747748025957725,0.06174683700681033
eval,contrastive_check,256,0.479726263161732,0.09076551246418887,2500,0.4536,2500,0.026126263161732,0.026126263161732,0.02764742445515143,0.053773687616883434
eval,contrastive_check,512,0.4665285284420317,0.10831492640412343,2500,0.4536,2500,0.012928528442031684,0.012928528442031684,0.02762770560863311,0.040556234050664795
eval,contrastive_check,1024,0.4762597809130396,0.13961244897988032,2500,0.4536,2500,0.022659780913039607,0.022659780913039607,0.027643184120346023,0.05030296503338563
eval,contrastive_check,2048,0.4253419333026227,0.2072133550169941,2500,0.4536,2500,-0.028258066697377293,0.028258066697377293,0.02750357631550225,0.055761643012879544
eval,contrastive_check,4096,0.46780888072126264,0.2692495893541,2500,0.4536,2500,0.01420888072126264,0.01420888072126264,0.02763004351135871,0.04183892423262135
eval,contrastive_check,8192,0.44288676797605986,0.30321488777030287,2500,0.4536,2500,-0.010713232023940145,0.010713232023940145,0.027568084388325843,0.03828131641226599
eval,cot_reasoning,32,0.3419032880878527,0.04296032349610912,2500,0.5364,2500,-0.1944967119121473,0.1944967119121473,0.026979183770696632,0.22147589568284393
eval,cot_reasoning,64,0.3590814567145028,0.04599998436462626,2500,0.5364,2500,-0.17731854328549718,0.17731854328549718,0.02712506887124529,0.20444361215674248
eval,cot_reasoning,128,0.42364410008861686,0.06438580824075893,2500,0.5364,2500,-0.11275589991138313,0.11275589991138313,0.02751953958374721,0.14027543949513033
eval,cot_reasoning,256,0.4850535208406013,0.09221570552887139,2500,0.5364,2500,-0.05134647915939866,0.05134647915939866,0.02767563427153676,0.07902211343093542
eval,cot_reasoning,512,0.4778395097005473,0.11387574665324254,2500,0.5364,2500,-0.058560490299452705,0.058560490299452705,0.02766820176719747,0.08622869206665018
eval,cot_reasoning,1024,0.5057328723673388,0.1546868851240129,2500,0.5364,2500,-0.030667127632661217,0.030667127632661217,0.027680923223826558,0.058348050856487775
eval,cot_reasoning,2048,0.47976397428793705,0.23467197469400708,2500,0.5364,2500,-0.05663602571206294,0.05663602571206294,0.02767046736866296,0.08430649308072591
eval,cot_reasoning,4096,0.5256110375190074,0.2851538934769758,2500,0.5364,2500,-0.010788962480992592,0.010788962480992592,0.027663623994345063,0.038452586475337655
eval,cot_reasoning,8192,0.5131829562532118,0.3200153019210206,2500,0.5364,2500,-0.023217043746788235,0.023217043746788235,0.027677011404491334,0.050894055151279566
eval,direct_label,32,0.34109106639656356,0.04394485660406861,2500,0.5376,2500,-0.1965089336034364,0.1965089336034364,0.026969320551011478,0.2234782541544479
eval,direct_label,64,0.3579110020089267,0.04708507482814947,2500,0.5376,2500,-0.17968899799107324,0.17968899799107324,0.027113168377496777,0.20680216636857002
eval,direct_label,128,0.4222135425255948,0.06492152721862868,2500,0.5376,2500,-0.11538645747440518,0.11538645747440518,0.027510902593846028,0.1428973600682512
eval,direct_label,256,0.4833760605170253,0.09266127293443954,2500,0.5376,2500,-0.05422393948297466,0.05422393948297466,0.027671698558765143,0.0818956380417398
eval,direct_label,512,0.4756408880064404,0.11349630390806831,2500,0.5376,2500,-0.06195911199355958,0.06195911199355958,0.02766289517359555,0.08962200716715513
eval,direct_label,1024,0.5025122809950757,0.15176126268078605,2500,0.5376,2500,-0.035087719004924245,0.035087719004924245,0.027679195458764662,0.0627669144636889
eval,direct_label,2048,0.47628410304922864,0.22693079093701957,2500,0.5376,2500,-0.06131589695077133,0.06131589695077133,0.02766375401570916,0.08897965096648049
eval,direct_label,4096,0.5285511961070319,0.27920890050838987,2500,0.5376,2500,-0.009048803892968027,0.009048803892968027,0.027656734004159026,0.03670553789712705
eval,direct_label,8192,0.5145425208140271,0.3140692705982182,2500,0.5376,2500,-0.023057479185972896,0.023057479185972896,0.027673499664101004,0.050730978850073896
eval,hypothesis_only,32,0.3427161269651314,0.044589019749657816,2500,0.506,2500,-0.16328387303486863,0.16328387303486863,0.027023155767308557,0.1903070288021772
eval,hypothesis_only,64,0.36062477269713267,0.04813353910241798,2500,0.506,2500,-0.14537522730286734,0.14537522730286734,0.027173787946242867,0.1725490152491102
eval,hypothesis_only,128,0.42874121406404575,0.0669513640932045,2500,0.506,2500,-0.07725878593595426,0.07725878593595426,0.027576473813278657,0.10483525974923291
eval,hypothesis_only,256,0.49215850248236065,0.09488849353786327,2500,0.506,2500,-0.013841497517639356,0.013841497517639356,0.027715883431256676,0.041557380948896036
eval,hypothesis_only,512,0.4899808856074808,0.11605577913923892,2500,0.506,2500,-0.016019114392519185,0.016019114392519185,0.027714805230413773,0.04373391962293296
eval,hypothesis_only,1024,0.5262904491056676,0.1565836298053686,2500,0.506,2500,0.020290449105667574,0.020290449105667574,0.027698421873292453,0.04798887097896003
eval,hypothesis_only,2048,0.4946262290957555,0.23362726580665213,2500,0.506,2500,-0.011373770904244518,0.011373770904244518,0.02771678745401357,0.03909055835825809
eval,hypothesis_only,4096,0.5598005736032116,0.2807239838340879,2500,0.506,2500,0.053800573603211554,0.053800573603211554,0.027618281797314372,0.08141885540052593
eval,hypothesis_only,8192,0.5493226038320573,0.31111043367718294,2500,0.506,2500,0.04332260383205733,0.04332260383205733,0.027650071740477705,0.07097267557253503
eval,lexical_overlap,32,0.33956695629076417,0.048425989690444655,2500,0.5568,2500,-0.2172330437092358,0.2172330437092358,0.02690373989009371,0.2441367835993295
eval,lexical_overlap,64,0.3574711909002875,0.05278441356216701,2500,0.5568,2500,-0.19932880909971246,0.19932880909971246,0.02705820423762031,0.22638701333733277
eval,lexical_overlap,128,0.42824906825648124,0.06956721461283791,2500,0.5568,2500,-0.12855093174351873,0.12855093174351873,0.027485478099322107,0.15603640984284084
eval,lexical_overlap,256,0.49369154523100645,0.09788171691669709,2500,0.5568,2500,-0.06310845476899352,0.06310845476899352,0.02762790758484181,0.09073636235383532
eval,lexical_overlap,512,0.4980268656942638,0.1163333256915289,2500,0.5568,2500,-0.05877313430573616,0.05877313430573616,0.02762890602302067,0.08640204032875684
eval,lexical_overlap,1024,0.5512079772824571,0.14813417126952313,2500,0.5568,2500,-0.005592022717542888,0.005592022717542888,0.027555996909314935,0.03314801962685782
eval,lexical_overlap,2048,0.5525723163144741,0.20815405981243956,2500,0.5568,2500,-0.00422768368552584,0.00422768368552584,0.027552048753140972,0.031779732438666816
eval,lexical_overlap,4096,0.650183979695845,0.23576559214867343,2500,0.5568,2500,0.093383979695845,0.093383979695845,0.026994502503018093,0.12037848219886309
eval,lexical_overlap,8192,0.6427561867022917,0.26898368181292925,2500,0.5568,2500,0.08595618670229177,0.08595618670229177,0.027056362259087374,0.11301254896137915
eval,neutral_prior,32,0.34598421074455077,0.03806673226095779,2500,0.4728,2500,-0.12681578925544923,0.12681578925544923,0.02703206808255067,0.1538478573379999
eval,neutral_prior,64,0.3660387271157265,0.041576911033998715,2500,0.4728,2500,-0.1067612728842735,0.1067612728842735,0.027195719712851375,0.13395699259712487
eval,neutral_prior,128,0.4368872542873588,0.061660147684024,2500,0.4728,2500,-0.03591274571264119,0.03591274571264119,0.02758735868333896,0.06350010439598015
eval,neutral_prior,256,0.5023167330311875,0.0899559059470776,2500,0.4728,2500,0.029516733031187514,0.029516733031187514,0.027697922029068938,0.057214655060256456
eval,neutral_prior,512,0.5040690124107671,0.11617954826067733,2500,0.4728,2500,0.03126901241076707,0.03126901241076707,0.027697611635770655,0.05896662404653773
eval,neutral_prior,1024,0.5444677009600928,0.16859551708432463,2500,0.4728,2500,0.07166770096009278,0.07166770096009278,0.02764316581990997,0.09931086678000275
eval,neutral_prior,2048,0.5145077807005762,0.2669878446826488,2500,0.4728,2500,0.041707780700576236,0.041707780700576236,0.02769223188696492,0.06940001258754115
eval,neutral_prior,4096,0.5457958985114768,0.30633513977553056,2500,0.4728,2500,0.07299589851147681,0.07299589851147681,0.027639833429617258,0.10063573194109407
eval,neutral_prior,8192,0.5382178826252004,0.33826978285192855,2500,0.4728,2500,0.06541788262520043,0.06541788262520043,0.027657525301620738,0.09307540792682117
eval,role_nli_expert,32,0.3405380117662731,0.04470770571705446,2500,0.5356,2500,-0.1950619882337269,0.1950619882337269,0.02696847509346951,0.2220304633271964
eval,role_nli_expert,64,0.3572091116737215,0.04783275253568914,2500,0.5356,2500,-0.17839088832627847,0.17839088832627847,0.02711165073494233,0.2055025390612208
eval,role_nli_expert,128,0.4215154992078324,0.06548835643203796,2500,0.5356,2500,-0.11408450079216759,0.11408450079216759,0.027511944732112045,0.14159644552427963
eval,role_nli_expert,256,0.4827794820191684,0.09329869336878854,2500,0.5356,2500,-0.05282051798083154,0.05282051798083154,0.027675202602981817,0.08049572058381335
eval,role_nli_expert,512,0.47534964841813326,0.113330072832157,2500,0.5356,2500,-0.0602503515818667,0.0602503515818667,0.027666564663081147,0.08791691624494785
eval,role_nli_expert,1024,0.502384354621655,0.14968899516717818,2500,0.5356,2500,-0.03321564537834498,0.03321564537834498,0.02768327632173209,0.060898921700077074
eval,role_nli_expert,2048,0.47549963775154136,0.22205056579173932,2500,0.5356,2500,-0.060100362248458605,0.060100362248458605,0.02766676939025896,0.08776713163871756
eval,role_nli_expert,4096,0.5334418074216586,0.27532287473210976,2500,0.5356,2500,-0.002158192578341378,0.002158192578341378,0.027652378120079996,0.029810570698421374
eval,role_nli_expert,8192,0.5191477383671941,0.30984334850572864,2500,0.5356,2500,-0.016452261632805887,0.016452261632805887,0.027673256703249098,0.044125518336054985
eval,self_check,32,0.34109621643929483,0.04386253641170897,2500,0.5376,2500,-0.19650378356070514,0.19650378356070514,0.02696936717977096,0.2234731507404761
eval,self_check,64,0.3579366594036438,0.046998339340697894,2500,0.5376,2500,-0.1796633405963562,0.1796633405963562,0.027113374974492954,0.20677671557084915
eval,self_check,128,0.42228413483574695,0.06489080316600834,2500,0.5376,2500,-0.11531586516425302,0.11531586516425302,0.027511209163493238,0.14282707432774625
eval,self_check,256,0.4834569220170587,0.09262187391287192,2500,0.5376,2500,-0.05414307798294127,0.05414307798294127,0.027671773024066083,0.08181485100700735
eval,self_check,512,0.4757036030296883,0.11348170801621026,2500,0.5376,2500,-0.061896396970311685,0.061896396970311685,0.0276629799251065,0.08955937689541818
eval,self_check,1024,0.5024090693758332,0.15187312291701974,2500,0.5376,2500,-0.03519093062416678,0.03519093062416678,0.027679209558190972,0.06287014018235776
eval,self_check,2048,0.4758808182966028,0.22727824197482935,2500,0.5376,2500,-0.061719181703397186,0.061719181703397186,0.02766321822704017,0.08938239993043735
eval,self_check,4096,0.5271928666618342,0.2795773595390303,2500,0.5376,2500,-0.010407133338165786,0.010407133338165786,0.02765883743609783,0.038065970774263616
eval,self_check,8192,0.5131142368139268,0.31452478895261626,2500,0.5376,2500,-0.024485763186073206,0.024485763186073206,0.027674596357635826,0.05216035954370903


==> data/LLM_appendix/empirical_gap/empirical_rank_diagnostics.csv <==
split,q,best_H_policy,best_L_policy,best_L_matches_best_H,spearman_muL_muH,pearson_muL_muH,mean_abs_gap,max_abs_gap
calib,32,lexical_overlap,neutral_prior,0,-0.6428571428571429,-0.6477340753180445,0.16706411353437745,0.22254476865874478
calib,64,lexical_overlap,neutral_prior,0,-0.4761904761904762,-0.628728870770808,0.14976816330504933,0.20487805060859254
calib,128,lexical_overlap,neutral_prior,0,-0.261904761904762,-0.42855538851649505,0.08308522288971615,0.13356220199241714
calib,256,lexical_overlap,neutral_prior,0,-0.14285714285714288,-0.35826186438459695,0.04364220547963028,0.06792598975692404
calib,512,lexical_overlap,neutral_prior,0,-0.11904761904761905,-0.16458264206397463,0.04534824376394247,0.0641262868330929
calib,1024,lexical_overlap,lexical_overlap,1,0.11904761904761905,0.105433009125587,0.03605704056799318,0.09813850726298007
calib,2048,lexical_overlap,lexical_overlap,1,0.19047619047619052,0.40290020405612914,0.04535521548640938,0.06726527981012659
calib,4096,lexical_overlap,lexical_overlap,1,0.4523809523809524,0.5740900545364318,0.03567835593734833,0.0890086114993559
calib,8192,lexical_overlap,lexical_overlap,1,0.4523809523809524,0.561062514123713,0.040338302880895786,0.0826748570896727
eval,32,lexical_overlap,neutral_prior,0,-0.34731161595484505,-0.3692043218768207,0.17548697879944145,0.2172330437092358
eval,64,lexical_overlap,neutral_prior,0,-0.08383383833392813,-0.34064426641741713,0.15802167840722936,0.19932880909971246
eval,128,lexical_overlap,neutral_prior,0,0.05988131309566295,-0.19530206198095837,0.09169181793519451,0.12855093174351873
eval,256,lexical_overlap,neutral_prior,0,0.17964393928698885,-0.1404884814247625,0.043140870385712314,0.06310845476899352
eval,512,lexical_overlap,neutral_prior,0,0.17964393928698885,0.02723218269827975,0.0452070175495306,0.06195911199355958
eval,1024,lexical_overlap,lexical_overlap,1,0.3233590907165799,0.24256120333417774,0.03179642204205501,0.07166770096009278
eval,2048,lexical_overlap,lexical_overlap,1,0.3233590907165799,0.47505124742501853,0.040667346075301744,0.061719181703397186
eval,4096,lexical_overlap,lexical_overlap,1,0.27545404024004955,0.5834377620788591,0.03334905310278297,0.093383979695845
eval,8192,lexical_overlap,lexical_overlap,1,0.2395252523826518,0.5821918199537558,0.03657780661689124,0.08595618670229177


==> data/LLM_appendix/empirical_gap/summary.txt <==
Empirical low-high judge gap diagnostics

Rank diagnostics:
split    q   best_H_policy   best_L_policy  best_L_matches_best_H  spearman_muL_muH  pearson_muL_muH  mean_abs_gap  max_abs_gap
calib   32 lexical_overlap   neutral_prior                      0         -0.642857        -0.647734      0.167064     0.222545
calib   64 lexical_overlap   neutral_prior                      0         -0.476190        -0.628729      0.149768     0.204878
calib  128 lexical_overlap   neutral_prior                      0         -0.261905        -0.428555      0.083085     0.133562
calib  256 lexical_overlap   neutral_prior                      0         -0.142857        -0.358262      0.043642     0.067926
calib  512 lexical_overlap   neutral_prior                      0         -0.119048        -0.164583      0.045348     0.064126
calib 1024 lexical_overlap lexical_overlap                      1          0.119048         0.105433      0.036057     0.098139
calib 2048 lexical_overlap lexical_overlap                      1          0.190476         0.402900      0.045355     0.067265
calib 4096 lexical_overlap lexical_overlap                      1          0.452381         0.574090      0.035678     0.089009
calib 8192 lexical_overlap lexical_overlap                      1          0.452381         0.561063      0.040338     0.082675
 eval   32 lexical_overlap   neutral_prior                      0         -0.347312        -0.369204      0.175487     0.217233
 eval   64 lexical_overlap   neutral_prior                      0         -0.083834        -0.340644      0.158022     0.199329
 eval  128 lexical_overlap   neutral_prior                      0          0.059881        -0.195302      0.091692     0.128551
 eval  256 lexical_overlap   neutral_prior                      0          0.179644        -0.140488      0.043141     0.063108
 eval  512 lexical_overlap   neutral_prior                      0          0.179644         0.027232      0.045207     0.061959
 eval 1024 lexical_overlap lexical_overlap                      1          0.323359         0.242561      0.031796     0.071668
 eval 2048 lexical_overlap lexical_overlap                      1          0.323359         0.475051      0.040667     0.061719
 eval 4096 lexical_overlap lexical_overlap                      1          0.275454         0.583438      0.033349     0.093384
 eval 8192 lexical_overlap lexical_overlap                      1          0.239525         0.582192      0.036578     0.085956

Decay diagnostics:
split            policy  q_first  q_last  gap_first  gap_last  B_first   B_last  B_shrink   mu_H
calib   role_nli_expert       32    8192   0.195850  0.022029 0.222803 0.049711  0.173093 0.5344
calib      direct_label       32    8192   0.189195  0.025554 0.216164 0.053250  0.162915 0.5284
calib        self_check       32    8192   0.187919  0.026171 0.214891 0.053869  0.161022 0.5272
calib     cot_reasoning       32    8192   0.186281  0.026817 0.213261 0.054516  0.158746 0.5264
calib   lexical_overlap       32    8192   0.222545  0.082675 0.249418 0.109721  0.139697 0.5600
calib contrastive_check       32    8192   0.117613  0.016156 0.144538 0.043718  0.100820 0.4556
calib   hypothesis_only       32    8192   0.143950  0.050021 0.170951 0.077699  0.093252 0.4848
calib     neutral_prior       32    8192   0.093160  0.073284 0.125713 0.100890  0.024823 0.4372
 eval   role_nli_expert       32    8192   0.195062  0.016452 0.222030 0.044126  0.177905 0.5356
 eval      direct_label       32    8192   0.196509  0.023057 0.223478 0.050731  0.172747 0.5376
 eval        self_check       32    8192   0.196504  0.024486 0.223473 0.052160  0.171313 0.5376
 eval     cot_reasoning       32    8192   0.194497  0.023217 0.221476 0.050894  0.170582 0.5364
 eval   lexical_overlap       32    8192   0.217233  0.085956 0.244137 0.113013  0.131124 0.5568
 eval   hypothesis_only       32    8192   0.163284  0.043323 0.190307 0.070973  0.119334 0.5060
 eval contrastive_check       32    8192   0.113992  0.010713 0.140926 0.038281  0.102645 0.4536
 eval     neutral_prior       32    8192   0.126816  0.065418 0.153848 0.093075  0.060772 0.4728


==> data/LLM_appendix/pure_decay/best_by_costH.csv <==
algorithm,budget,cost_H,r,zeta,gamma,eta,S0,regret_mean,regret_se,regret_std,high_calls_mean,high_calls_se,high_calls_std,low_calls_mean,low_calls_se,low_calls_std,continuation_calls_mean,continuation_calls_se,continuation_calls_std,best_policy_acc_mean,best_policy_acc_se,best_policy_acc_std,n,regret_minus_tacc,high_call_minus_tacc,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving,positive_candidate,selection_score
tacc,128000.0,200.0,0.25,0.4,0.025,0.0001,128,1278.0998000000059,42.601301733108926,190.51881321042234,627.1,0.06882472016116851,0.3077935056255462,2449.25,9.691253517313543,43.34060330379403,408.55,6.872705358690158,30.735672742716538,1.0,0.0,0.0,20,0.0,0.0,-93.42031999999972,-2.0,-301.88219999999137,-1.8999999999999773,-228.01619999999457,-12.899999999999977,-5224.9191599976875,627.1,-5238.536699997301,627.1,True,1257.6723000000059
tacc,128000.0,500.0,0.75,0.4,0.04,0.0005,128,143.03130000000095,0.334332168737387,1.495178912723455,254.0,0.0,0.0,691.15,5.044681931447579,22.560503447163445,150.3,3.5259190664503195,15.768389431491025,1.0,0.0,0.0,20,0.0,0.0,-514.6953399999995,0.0,-2544.766699999999,0.0,-2568.0687000000003,-2.0,-6359.987659997693,254.0,99.00000000000067,254.0,False,143.03130000000095
tacc,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,261.8108000000001,0.3715507100050167,1.6616252893190573,127.0,0.0,0.0,687.75,5.544971643418547,24.797867055985193,148.05,3.740584671439817,16.728403201866296,1.0,0.0,0.0,20,0.0,0.0,-336.89816000000053,0.0,-3457.1672000000026,0.0,-3528.1692000000003,-1.0,-6241.208159997694,127.0,217.7794999999998,127.0,False,261.8108000000001


==> data/LLM_appendix/pure_decay/final_summary.csv <==
algorithm,budget,cost_H,r,zeta,gamma,eta,S0,regret_mean,regret_se,regret_std,high_calls_mean,high_calls_se,high_calls_std,low_calls_mean,low_calls_se,low_calls_std,continuation_calls_mean,continuation_calls_se,continuation_calls_std,best_policy_acc_mean,best_policy_acc_se,best_policy_acc_std,n,regret_minus_tacc,high_call_minus_tacc,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving
dynamic_no_continuation,128000.0,200.0,0.25,0.4,0.025,0.0001,128,1371.5201200000056,65.2944118429564,292.0054868634357,629.1,0.06882472016116851,0.3077935056255462,2029.85,4.930183619939098,22.04845143147962,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,93.42031999999972,2.0,0.0,0.0,-208.46187999999165,0.10000000000002274,-134.59587999999485,-10.899999999999977,-5131.498839997688,629.1,-5145.116379997301,629.1
high_only_ucb,128000.0,200.0,0.25,0.4,0.025,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,228.01619999999457,12.899999999999977,134.59587999999485,10.899999999999977,-73.8659999999968,11.0,0.0,0.0,-4996.902959997693,640.0,-5010.520499997307,640.0
low_only_improving,128000.0,200.0,0.25,0.4,0.025,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,5238.536699997301,-627.1,5145.116379997301,-629.1,4936.654499997309,-629.0,5010.520499997307,-640.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.25,0.4,0.025,0.0001,128,1579.9819999999972,30.106564641724052,134.64065021577318,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,301.88219999999137,1.8999999999999773,208.46187999999165,-0.10000000000002274,0.0,0.0,73.8659999999968,-11.0,-4923.036959997697,629.0,-4936.654499997309,629.0
tacc,128000.0,200.0,0.25,0.4,0.025,0.0001,128,1278.0998000000059,42.601301733108926,190.51881321042234,627.1,0.06882472016116851,0.3077935056255462,2449.25,9.691253517313543,43.34060330379403,408.55,6.872705358690158,30.735672742716538,1.0,0.0,0.0,20,0.0,0.0,-93.42031999999972,-2.0,-301.88219999999137,-1.8999999999999773,-228.01619999999457,-12.899999999999977,-5224.9191599976875,627.1,-5238.536699997301,627.1
weak_only_fixed,128000.0,200.0,0.25,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5224.9191599976875,-627.1,5131.498839997688,-629.1,4923.036959997697,-629.0,4996.902959997693,-640.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,200.0,0.25,0.4,0.025,0.0005,128,1371.5201200000056,65.2944118429564,292.0054868634357,629.1,0.06882472016116851,0.3077935056255462,2029.85,4.930183619939098,22.04845143147962,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,93.42031999999972,2.0,0.0,0.0,-208.46187999999165,0.10000000000002274,-134.59587999999485,-10.899999999999977,-5131.498839997688,629.1,-5145.116379997301,629.1
high_only_ucb,128000.0,200.0,0.25,0.4,0.025,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,228.01619999999457,12.899999999999977,134.59587999999485,10.899999999999977,-73.8659999999968,11.0,0.0,0.0,-4996.902959997693,640.0,-5010.520499997307,640.0
low_only_improving,128000.0,200.0,0.25,0.4,0.025,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,5238.536699997301,-627.1,5145.116379997301,-629.1,4936.654499997309,-629.0,5010.520499997307,-640.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.25,0.4,0.025,0.0005,128,1579.9819999999972,30.106564641724052,134.64065021577318,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,301.88219999999137,1.8999999999999773,208.46187999999165,-0.10000000000002274,0.0,0.0,73.8659999999968,-11.0,-4923.036959997697,629.0,-4936.654499997309,629.0
tacc,128000.0,200.0,0.25,0.4,0.025,0.0005,128,1278.0998000000059,42.601301733108926,190.51881321042234,627.1,0.06882472016116851,0.3077935056255462,2449.25,9.691253517313543,43.34060330379403,408.55,6.872705358690158,30.735672742716538,1.0,0.0,0.0,20,0.0,0.0,-93.42031999999972,-2.0,-301.88219999999137,-1.8999999999999773,-228.01619999999457,-12.899999999999977,-5224.9191599976875,627.1,-5238.536699997301,627.1
weak_only_fixed,128000.0,200.0,0.25,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5224.9191599976875,-627.1,5131.498839997688,-629.1,4923.036959997697,-629.0,4996.902959997693,-640.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,200.0,0.25,0.4,0.04,0.0001,128,1484.5700000000038,38.56941718375781,172.48767735086193,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-91.26000000000181,2.0,0.0,0.0,-25.575999999997748,0.0,-21.54599999999664,-5.0,-5018.44895999769,635.0,-5032.066499997303,635.0
high_only_ucb,128000.0,200.0,0.25,0.4,0.04,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-69.71400000000517,7.0,21.54599999999664,5.0,-4.03000000000111,5.0,0.0,0.0,-4996.902959997693,640.0,-5010.520499997307,640.0
low_only_improving,128000.0,200.0,0.25,0.4,0.04,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,4940.806499997301,-633.0,5032.066499997303,-635.0,5006.490499997305,-635.0,5010.520499997307,-640.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.25,0.4,0.04,0.0001,128,1510.1460000000015,40.586526475770604,181.5084643408361,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-65.68400000000406,2.0,25.575999999997748,0.0,0.0,0.0,4.03000000000111,-5.0,-4992.872959997692,635.0,-5006.490499997305,635.0
tacc,128000.0,200.0,0.25,0.4,0.04,0.0001,128,1575.8300000000056,41.428169780578465,185.272407625552,633.0,0.0,0.0,1316.0,0.0,0.0,512.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,91.26000000000181,-2.0,65.68400000000406,-2.0,69.71400000000517,-7.0,-4927.1889599976885,633.0,-4940.806499997301,633.0
weak_only_fixed,128000.0,200.0,0.25,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4927.1889599976885,-633.0,5018.44895999769,-635.0,4992.872959997692,-635.0,4996.902959997693,-640.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,200.0,0.25,0.4,0.04,0.0005,128,1484.5700000000038,38.56941718375781,172.48767735086193,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-91.26000000000181,2.0,0.0,0.0,-25.575999999997748,0.0,-21.54599999999664,-5.0,-5018.44895999769,635.0,-5032.066499997303,635.0
high_only_ucb,128000.0,200.0,0.25,0.4,0.04,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-69.71400000000517,7.0,21.54599999999664,5.0,-4.03000000000111,5.0,0.0,0.0,-4996.902959997693,640.0,-5010.520499997307,640.0
low_only_improving,128000.0,200.0,0.25,0.4,0.04,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,4940.806499997301,-633.0,5032.066499997303,-635.0,5006.490499997305,-635.0,5010.520499997307,-640.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.25,0.4,0.04,0.0005,128,1510.1460000000015,40.586526475770604,181.5084643408361,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-65.68400000000406,2.0,25.575999999997748,0.0,0.0,0.0,4.03000000000111,-5.0,-4992.872959997692,635.0,-5006.490499997305,635.0
tacc,128000.0,200.0,0.25,0.4,0.04,0.0005,128,1575.8300000000056,41.428169780578465,185.272407625552,633.0,0.0,0.0,1316.0,0.0,0.0,512.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,91.26000000000181,-2.0,65.68400000000406,-2.0,69.71400000000517,-7.0,-4927.1889599976885,633.0,-4940.806499997301,633.0
weak_only_fixed,128000.0,200.0,0.25,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4927.1889599976885,-633.0,5018.44895999769,-635.0,4992.872959997692,-635.0,4996.902959997693,-640.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,200.0,0.5,0.4,0.025,0.0001,128,707.7447199999954,19.85244722771827,88.7828430418106,633.0,0.0,0.0,1350.4,4.688395528491485,20.967142214226026,0.0,0.0,0.0,1.0,0.0,0.0,20,-30.780119999999897,1.7999999999999545,0.0,0.0,-831.2812800000004,4.0,-798.3712800000051,-7.0,-5795.274239997699,633.0,578.7208399999975,633.0
high_only_ucb,128000.0,200.0,0.5,0.4,0.025,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,767.5911600000052,8.799999999999955,798.3712800000051,7.0,-32.90999999999531,11.0,0.0,0.0,-4996.902959997693,640.0,1377.0921200000025,640.0
low_only_improving,128000.0,200.0,0.5,0.4,0.025,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-609.5009599999973,-631.2,-578.7208399999975,-633.0,-1410.0021199999978,-629.0,-1377.0921200000025,-640.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.5,0.4,0.025,0.0001,128,1539.0259999999957,34.98597241903213,156.4620251757772,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,800.5011600000005,-2.2000000000000455,831.2812800000004,-4.0,0.0,0.0,32.90999999999531,-11.0,-4963.992959997699,629.0,1410.0021199999978,629.0
tacc,128000.0,200.0,0.5,0.4,0.025,0.0001,128,738.5248399999953,20.90217860733576,93.47738448768929,631.2,0.0917662935482247,0.41039134083406165,1617.15,4.760735790101976,21.29065769916838,256.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,30.780119999999897,-1.7999999999999545,-800.5011600000005,2.2000000000000455,-767.5911600000052,-8.799999999999955,-5764.494119997698,631.2,609.5009599999973,631.2
weak_only_fixed,128000.0,200.0,0.5,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5764.494119997698,-631.2,5795.274239997699,-633.0,4963.992959997699,-629.0,4996.902959997693,-640.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,200.0,0.5,0.4,0.025,0.0005,128,707.7447199999954,19.85244722771827,88.7828430418106,633.0,0.0,0.0,1350.4,4.688395528491485,20.967142214226026,0.0,0.0,0.0,1.0,0.0,0.0,20,-51.198599999999715,1.7999999999999545,0.0,0.0,-831.2812800000004,4.0,-798.3712800000051,-7.0,-5795.274239997699,633.0,578.7208399999975,633.0
high_only_ucb,128000.0,200.0,0.5,0.4,0.025,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,747.1726800000054,8.799999999999955,798.3712800000051,7.0,-32.90999999999531,11.0,0.0,0.0,-4996.902959997693,640.0,1377.0921200000025,640.0
low_only_improving,128000.0,200.0,0.5,0.4,0.025,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-629.9194399999972,-631.2,-578.7208399999975,-633.0,-1410.0021199999978,-629.0,-1377.0921200000025,-640.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.5,0.4,0.025,0.0005,128,1539.0259999999957,34.98597241903213,156.4620251757772,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,780.0826800000007,-2.2000000000000455,831.2812800000004,-4.0,0.0,0.0,32.90999999999531,-11.0,-4963.992959997699,629.0,1410.0021199999978,629.0
tacc,128000.0,200.0,0.5,0.4,0.025,0.0005,128,758.9433199999951,22.78187703003079,101.88365138837973,631.2,0.0917662935482247,0.41039134083406165,1616.55,5.2317225703043135,23.396974613240737,254.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,51.198599999999715,-1.7999999999999545,-780.0826800000007,2.2000000000000455,-747.1726800000054,-8.799999999999955,-5744.075639997699,631.2,629.9194399999972,631.2
weak_only_fixed,128000.0,200.0,0.5,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5744.075639997699,-631.2,5795.274239997699,-633.0,4963.992959997699,-629.0,4996.902959997693,-640.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,200.0,0.5,0.4,0.04,0.0001,128,1048.9177999999986,48.255740656879375,215.8062328267653,636.0,0.0,0.0,695.35,1.8285383866845526,8.177472264188912,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,410.49412000000086,1.1000000000000227,0.0,0.0,-464.0482000000027,1.0,-457.19820000000186,-4.0,-5454.1011599976955,636.0,919.8939200000007,636.0
high_only_ucb,128000.0,200.0,0.5,0.4,0.04,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,867.6923200000027,5.100000000000023,457.19820000000186,4.0,-6.8500000000008185,5.0,0.0,0.0,-4996.902959997693,640.0,1377.0921200000025,640.0
low_only_improving,128000.0,200.0,0.5,0.4,0.04,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-509.39979999999986,-634.9,-919.8939200000007,-636.0,-1383.9421200000033,-635.0,-1377.0921200000025,-640.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.5,0.4,0.04,0.0001,128,1512.9660000000013,30.30083821664984,135.5094680553051,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,874.5423200000035,0.10000000000002274,464.0482000000027,-1.0,0.0,0.0,6.8500000000008185,-5.0,-4990.052959997693,635.0,1383.9421200000033,635.0
tacc,128000.0,200.0,0.5,0.4,0.04,0.0001,128,638.4236799999977,23.78708001583311,106.37905580325922,634.9,0.06882472016116851,0.3077935056255462,976.5,4.400657845559481,19.68034017677754,282.05,3.304283503830174,14.777205062990912,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,-410.49412000000086,-1.1000000000000227,-874.5423200000035,-0.10000000000002274,-867.6923200000027,-5.100000000000023,-5864.595279997696,634.9,509.39979999999986,634.9
weak_only_fixed,128000.0,200.0,0.5,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5864.595279997696,-634.9,5454.1011599976955,-636.0,4990.052959997693,-635.0,4996.902959997693,-640.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,200.0,0.5,0.4,0.04,0.0005,128,1048.9177999999986,48.255740656879375,215.8062328267653,636.0,0.0,0.0,695.35,1.8285383866845526,8.177472264188912,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,410.49412000000086,1.1000000000000227,0.0,0.0,-464.0482000000027,1.0,-457.19820000000186,-4.0,-5454.1011599976955,636.0,919.8939200000007,636.0
high_only_ucb,128000.0,200.0,0.5,0.4,0.04,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,867.6923200000027,5.100000000000023,457.19820000000186,4.0,-6.8500000000008185,5.0,0.0,0.0,-4996.902959997693,640.0,1377.0921200000025,640.0
low_only_improving,128000.0,200.0,0.5,0.4,0.04,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-509.39979999999986,-634.9,-919.8939200000007,-636.0,-1383.9421200000033,-635.0,-1377.0921200000025,-640.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.5,0.4,0.04,0.0005,128,1512.9660000000013,30.30083821664984,135.5094680553051,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,874.5423200000035,0.10000000000002274,464.0482000000027,-1.0,0.0,0.0,6.8500000000008185,-5.0,-4990.052959997693,635.0,1383.9421200000033,635.0
tacc,128000.0,200.0,0.5,0.4,0.04,0.0005,128,638.4236799999977,23.78708001583311,106.37905580325922,634.9,0.06882472016116851,0.3077935056255462,976.5,4.400657845559481,19.68034017677754,282.05,3.304283503830174,14.777205062990912,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,-410.49412000000086,-1.1000000000000227,-874.5423200000035,-0.10000000000002274,-867.6923200000027,-5.100000000000023,-5864.595279997696,634.9,509.39979999999986,634.9
weak_only_fixed,128000.0,200.0,0.5,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5864.595279997696,-634.9,5454.1011599976955,-636.0,4990.052959997693,-635.0,4996.902959997693,-640.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,200.0,0.75,0.4,0.025,0.0001,128,75.12248000000014,0.41352070155013393,1.8493207975390042,635.0,0.0,0.0,932.55,6.545579062478574,29.272719471602873,0.0,0.0,0.0,1.0,0.0,0.0,20,-1.0472799999999438,1.0,0.0,0.0,-1467.8155199999958,6.0,-1430.9935200000002,-5.0,-6427.896479997694,635.0,31.091179999999852,635.0
high_only_ucb,128000.0,200.0,0.75,0.4,0.025,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1429.9462400000004,6.0,1430.9935200000002,5.0,-36.82199999999557,11.0,0.0,0.0,-4996.902959997693,640.0,1462.0847,640.0
low_only_improving,128000.0,200.0,0.75,0.4,0.025,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-32.138459999999796,-634.0,-31.091179999999852,-635.0,-1498.9066999999957,-629.0,-1462.0847,-640.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.75,0.4,0.025,0.0001,128,1542.937999999996,31.93282658792904,142.807941928644,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1466.768239999996,-5.0,1467.8155199999958,-6.0,0.0,0.0,36.82199999999557,-11.0,-4960.080959997698,629.0,1498.9066999999957,629.0
tacc,128000.0,200.0,0.75,0.4,0.025,0.0001,128,76.16976000000008,0.39637399394217876,1.7726383899356033,634.0,0.0,0.0,1077.35,6.110506482582619,27.327015744015743,128.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,1.0472799999999438,-1.0,-1466.768239999996,5.0,-1429.9462400000004,-6.0,-6426.849199997694,634.0,32.138459999999796,634.0
weak_only_fixed,128000.0,200.0,0.75,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6426.849199997694,-634.0,6427.896479997694,-635.0,4960.080959997698,-629.0,4996.902959997693,-640.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,200.0,0.75,0.4,0.025,0.0005,128,75.12248000000014,0.41352070155013393,1.8493207975390042,635.0,0.0,0.0,932.55,6.545579062478574,29.272719471602873,0.0,0.0,0.0,1.0,0.0,0.0,20,-0.9838199999999375,1.0,0.0,0.0,-1467.8155199999958,6.0,-1430.9935200000002,-5.0,-6427.896479997694,635.0,31.091179999999852,635.0
high_only_ucb,128000.0,200.0,0.75,0.4,0.025,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1430.0097000000003,6.0,1430.9935200000002,5.0,-36.82199999999557,11.0,0.0,0.0,-4996.902959997693,640.0,1462.0847,640.0
low_only_improving,128000.0,200.0,0.75,0.4,0.025,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-32.07499999999979,-634.0,-31.091179999999852,-635.0,-1498.9066999999957,-629.0,-1462.0847,-640.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.75,0.4,0.025,0.0005,128,1542.937999999996,31.93282658792904,142.807941928644,629.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1466.8316999999959,-5.0,1467.8155199999958,-6.0,0.0,0.0,36.82199999999557,-11.0,-4960.080959997698,629.0,1498.9066999999957,629.0
tacc,128000.0,200.0,0.75,0.4,0.025,0.0005,128,76.10630000000008,0.4059104416390006,1.815286680563533,634.0,0.0,0.0,1074.4,6.270398291722952,28.042073652582154,126.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,0.9838199999999375,-1.0,-1466.8316999999959,5.0,-1430.0097000000003,-6.0,-6426.9126599976935,634.0,32.07499999999979,634.0
weak_only_fixed,128000.0,200.0,0.75,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6426.9126599976935,-634.0,6427.896479997694,-635.0,4960.080959997698,-629.0,4996.902959997693,-640.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,200.0,0.75,0.4,0.04,0.0001,128,677.5381199999986,28.566540429354944,127.75345256406737,637.0,0.0,0.0,558.35,2.710869932230922,12.123378893257179,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,601.8665199999984,1.1499999999999773,0.0,0.0,-825.5558800000024,2.0,-828.5778800000019,-3.0,-5825.4808399976955,637.0,633.5068199999982,637.0
high_only_ucb,128000.0,200.0,0.75,0.4,0.04,0.0001,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1430.4444000000003,4.149999999999977,828.5778800000019,3.0,3.0219999999994798,5.0,0.0,0.0,-4996.902959997693,640.0,1462.0847,640.0
low_only_improving,128000.0,200.0,0.75,0.4,0.04,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-31.64029999999981,-635.85,-633.5068199999982,-637.0,-1459.0627000000006,-635.0,-1462.0847,-640.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.75,0.4,0.04,0.0001,128,1503.094000000001,37.100576633339855,165.9188227131764,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,1427.4224000000008,-0.8500000000000227,825.5558800000024,-2.0,0.0,0.0,-3.0219999999994798,-5.0,-4999.924959997693,635.0,1459.0627000000006,635.0
tacc,128000.0,200.0,0.75,0.4,0.04,0.0001,128,75.6716000000001,0.5124543157045202,2.2917653705568903,635.85,0.08191780219091253,0.36634754853252327,757.75,8.406725064838831,37.59601742626191,198.5,7.003946256068413,31.32259987864824,1.0,0.0,0.0,20,0.0,0.0,-601.8665199999984,-1.1499999999999773,-1427.4224000000008,0.8500000000000227,-1430.4444000000003,-4.149999999999977,-6427.347359997694,635.85,31.64029999999981,635.85
weak_only_fixed,128000.0,200.0,0.75,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6427.347359997694,-635.85,5825.4808399976955,-637.0,4999.924959997693,-635.0,4996.902959997693,-640.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,200.0,0.75,0.4,0.04,0.0005,128,677.5381199999986,28.566540429354944,127.75345256406737,637.0,0.0,0.0,558.35,2.710869932230922,12.123378893257179,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,593.2701199999984,1.1499999999999773,0.0,0.0,-825.5558800000024,2.0,-828.5778800000019,-3.0,-5825.4808399976955,637.0,633.5068199999982,637.0
high_only_ucb,128000.0,200.0,0.75,0.4,0.04,0.0005,128,1506.1160000000004,39.430887588285586,176.34029012111864,640.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,1421.8480000000004,4.149999999999977,828.5778800000019,3.0,3.0219999999994798,5.0,0.0,0.0,-4996.902959997693,640.0,1462.0847,640.0
low_only_improving,128000.0,200.0,0.75,0.4,0.04,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-40.23669999999983,-635.85,-633.5068199999982,-637.0,-1459.0627000000006,-635.0,-1462.0847,-640.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,200.0,0.75,0.4,0.04,0.0005,128,1503.094000000001,37.100576633339855,165.9188227131764,635.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,1418.826000000001,-0.8500000000000227,825.5558800000024,-2.0,0.0,0.0,-3.0219999999994798,-5.0,-4999.924959997693,635.0,1459.0627000000006,635.0
tacc,128000.0,200.0,0.75,0.4,0.04,0.0005,128,84.26800000000011,8.809831784235499,39.39876547977767,635.85,0.08191780219091253,0.36634754853252327,754.65,8.328225627663022,37.24495727082074,193.9,6.51754716535535,29.147357016591254,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,-593.2701199999984,-1.1499999999999773,-1418.826000000001,0.8500000000000227,-1421.8480000000004,-4.149999999999977,-6418.750959997694,635.85,40.23669999999983,635.85
weak_only_fixed,128000.0,200.0,0.75,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6418.750959997694,-635.85,5825.4808399976955,-637.0,4999.924959997693,-635.0,4996.902959997693,-640.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.025,0.0001,128,3006.485760000009,152.251850066949,680.8909728996078,251.45,0.11413288653790232,0.5104177855340405,2008.8,8.263298691391826,36.95459518467436,0.0,0.0,0.0,1.0,0.0,0.0,20,68.58528000000297,0.5,0.0,0.0,201.95175999999947,0.44999999999998863,295.38576000000785,-4.550000000000011,-3496.5331999976847,251.45,-3510.1507399972975,251.45
high_only_ucb,128000.0,500.0,0.25,0.4,0.025,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-226.80048000000488,5.050000000000011,-295.38576000000785,4.550000000000011,-93.43400000000838,5.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.025,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3578.7360199973004,-250.95,3510.1507399972975,-251.45,3712.102499997297,-251.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.025,0.0001,128,2804.5340000000097,58.26132164652669,260.5525513212273,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-133.3664799999965,0.05000000000001137,-201.95175999999947,-0.44999999999998863,0.0,0.0,93.43400000000838,-5.0,-3698.484959997684,251.0,-3712.102499997297,251.0
tacc,128000.0,500.0,0.25,0.4,0.025,0.0001,128,2937.900480000006,109.70679337693997,490.623695168723,250.95,0.05,0.223606797749979,2442.9,10.332855110609172,46.20993285795644,406.1,6.850624251232799,30.636923028130273,1.0,0.0,0.0,20,0.0,0.0,-68.58528000000297,-0.5,133.3664799999965,-0.05000000000001137,226.80048000000488,-5.050000000000011,-3565.1184799976877,250.95,-3578.7360199973004,250.95
weak_only_fixed,128000.0,500.0,0.25,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3565.1184799976877,-250.95,3496.5331999976847,-251.45,3698.484959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.025,0.0001,256,3006.485760000009,152.251850066949,680.8909728996078,251.45,0.11413288653790232,0.5104177855340405,2008.8,8.263298691391826,36.95459518467436,0.0,0.0,0.0,1.0,0.0,0.0,20,-275.31399999998985,1.4499999999999886,0.0,0.0,201.95175999999947,0.44999999999998863,295.38576000000785,-4.550000000000011,-3496.5331999976847,251.45,-3510.1507399972975,251.45
high_only_ucb,128000.0,500.0,0.25,0.4,0.025,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-570.6997599999977,6.0,-295.38576000000785,4.550000000000011,-93.43400000000838,5.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.025,0.0001,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3234.8367399973076,-250.0,3510.1507399972975,-251.45,3712.102499997297,-251.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.025,0.0001,256,2804.5340000000097,58.26132164652669,260.5525513212273,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-477.2657599999893,1.0,-201.95175999999947,-0.44999999999998863,0.0,0.0,93.43400000000838,-5.0,-3698.484959997684,251.0,-3712.102499997297,251.0
tacc,128000.0,500.0,0.25,0.4,0.025,0.0001,256,3281.799759999999,67.3996937748121,301.42059388629855,250.0,0.0,0.0,2850.3,8.757583180187027,39.165102619013965,803.7,7.05620294492725,31.556298895783073,1.0,0.0,0.0,20,0.0,0.0,275.31399999998985,-1.4499999999999886,477.2657599999893,-1.0,570.6997599999977,-6.0,-3221.219199997695,250.0,-3234.8367399973076,250.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3221.219199997695,-250.0,3496.5331999976847,-251.45,3698.484959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.025,0.0005,128,3006.485760000009,152.251850066949,680.8909728996078,251.45,0.11413288653790232,0.5104177855340405,2008.8,8.263298691391826,36.95459518467436,0.0,0.0,0.0,1.0,0.0,0.0,20,68.58528000000297,0.5,0.0,0.0,201.95175999999947,0.44999999999998863,295.38576000000785,-4.550000000000011,-3496.5331999976847,251.45,-3510.1507399972975,251.45
high_only_ucb,128000.0,500.0,0.25,0.4,0.025,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-226.80048000000488,5.050000000000011,-295.38576000000785,4.550000000000011,-93.43400000000838,5.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.025,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3578.7360199973004,-250.95,3510.1507399972975,-251.45,3712.102499997297,-251.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.025,0.0005,128,2804.5340000000097,58.26132164652669,260.5525513212273,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-133.3664799999965,0.05000000000001137,-201.95175999999947,-0.44999999999998863,0.0,0.0,93.43400000000838,-5.0,-3698.484959997684,251.0,-3712.102499997297,251.0
tacc,128000.0,500.0,0.25,0.4,0.025,0.0005,128,2937.900480000006,109.70679337693997,490.623695168723,250.95,0.05,0.223606797749979,2442.9,10.332855110609172,46.20993285795644,406.1,6.850624251232799,30.636923028130273,1.0,0.0,0.0,20,0.0,0.0,-68.58528000000297,-0.5,133.3664799999965,-0.05000000000001137,226.80048000000488,-5.050000000000011,-3565.1184799976877,250.95,-3578.7360199973004,250.95
weak_only_fixed,128000.0,500.0,0.25,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3565.1184799976877,-250.95,3496.5331999976847,-251.45,3698.484959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.025,0.0005,256,3006.485760000009,152.251850066949,680.8909728996078,251.45,0.11413288653790232,0.5104177855340405,2008.8,8.263298691391826,36.95459518467436,0.0,0.0,0.0,1.0,0.0,0.0,20,-216.44867999998905,1.4499999999999886,0.0,0.0,201.95175999999947,0.44999999999998863,295.38576000000785,-4.550000000000011,-3496.5331999976847,251.45,-3510.1507399972975,251.45
high_only_ucb,128000.0,500.0,0.25,0.4,0.025,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-511.8344399999969,6.0,-295.38576000000785,4.550000000000011,-93.43400000000838,5.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.025,0.0005,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3293.7020599973084,-250.0,3510.1507399972975,-251.45,3712.102499997297,-251.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.025,0.0005,256,2804.5340000000097,58.26132164652669,260.5525513212273,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-418.4004399999885,1.0,-201.95175999999947,-0.44999999999998863,0.0,0.0,93.43400000000838,-5.0,-3698.484959997684,251.0,-3712.102499997297,251.0
tacc,128000.0,500.0,0.25,0.4,0.025,0.0005,256,3222.934439999998,64.99196341201012,290.6528963608676,250.0,0.0,0.0,2850.45,9.499993074789717,42.48526060201411,804.6,7.56459899100652,33.8299151328338,1.0,0.0,0.0,20,0.0,0.0,216.44867999998905,-1.4499999999999886,418.4004399999885,-1.0,511.8344399999969,-6.0,-3280.0845199976957,250.0,-3293.7020599973084,250.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3280.0845199976957,-250.0,3496.5331999976847,-251.45,3698.484959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.04,0.0001,128,2879.0180000000037,65.82270588882169,294.36808966076205,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-387.6050000000041,1.0,0.0,0.0,187.52000000000362,0.0,167.9180000000024,-2.0,-3624.00095999769,254.0,-3637.618499997303,254.0
high_only_ucb,128000.0,500.0,0.25,0.4,0.04,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-555.5230000000065,3.0,-167.9180000000024,2.0,19.602000000001226,2.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.04,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3250.013499997299,-253.0,3637.618499997303,-254.0,3825.1384999973066,-254.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.04,0.0001,128,2691.498,60.97735230999178,272.6990097061909,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-575.1250000000077,1.0,-187.52000000000362,0.0,0.0,0.0,-19.602000000001226,-2.0,-3811.520959997694,254.0,-3825.1384999973066,254.0
tacc,128000.0,500.0,0.25,0.4,0.04,0.0001,128,3266.623000000008,105.2364164953818,470.63156198430784,253.0,0.0,0.0,1314.75,1.25,5.5901699437494745,510.75,1.25,5.5901699437494745,1.0,0.0,0.0,20,0.0,0.0,387.6050000000041,-1.0,575.1250000000077,-1.0,555.5230000000065,-3.0,-3236.395959997686,253.0,-3250.013499997299,253.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3236.395959997686,-253.0,3624.00095999769,-254.0,3811.520959997694,-254.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.04,0.0001,256,2879.0180000000037,65.82270588882169,294.36808966076205,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-149.0218800000057,2.0,0.0,0.0,187.52000000000362,0.0,167.9180000000024,-2.0,-3624.00095999769,254.0,-3637.618499997303,254.0
high_only_ucb,128000.0,500.0,0.25,0.4,0.04,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-316.9398800000081,4.0,-167.9180000000024,2.0,19.602000000001226,2.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.04,0.0001,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3488.5966199972972,-252.0,3637.618499997303,-254.0,3825.1384999973066,-254.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.04,0.0001,256,2691.498,60.97735230999178,272.6990097061909,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-336.5418800000093,2.0,-187.52000000000362,0.0,0.0,0.0,-19.602000000001226,-2.0,-3811.520959997694,254.0,-3825.1384999973066,254.0
tacc,128000.0,500.0,0.25,0.4,0.04,0.0001,256,3028.0398800000094,186.67557720053702,834.8385607188214,252.0,0.0,0.0,1815.15,3.5984463021523165,16.092741089990657,1011.15,3.5984463021523165,16.092741089990657,1.0,0.0,0.0,20,0.0,0.0,149.0218800000057,-2.0,336.5418800000093,-2.0,316.9398800000081,-4.0,-3474.9790799976845,252.0,-3488.5966199972972,252.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3474.9790799976845,-252.0,3624.00095999769,-254.0,3811.520959997694,-254.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.04,0.0005,128,2879.0180000000037,65.82270588882169,294.36808966076205,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-387.6050000000041,1.0,0.0,0.0,187.52000000000362,0.0,167.9180000000024,-2.0,-3624.00095999769,254.0,-3637.618499997303,254.0
high_only_ucb,128000.0,500.0,0.25,0.4,0.04,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-555.5230000000065,3.0,-167.9180000000024,2.0,19.602000000001226,2.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.04,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3250.013499997299,-253.0,3637.618499997303,-254.0,3825.1384999973066,-254.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.04,0.0005,128,2691.498,60.97735230999178,272.6990097061909,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-575.1250000000077,1.0,-187.52000000000362,0.0,0.0,0.0,-19.602000000001226,-2.0,-3811.520959997694,254.0,-3825.1384999973066,254.0
tacc,128000.0,500.0,0.25,0.4,0.04,0.0005,128,3266.623000000008,105.2364164953818,470.63156198430784,253.0,0.0,0.0,1314.75,1.25,5.5901699437494745,510.75,1.25,5.5901699437494745,1.0,0.0,0.0,20,0.0,0.0,387.6050000000041,-1.0,575.1250000000077,-1.0,555.5230000000065,-3.0,-3236.395959997686,253.0,-3250.013499997299,253.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3236.395959997686,-253.0,3624.00095999769,-254.0,3811.520959997694,-254.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.25,0.4,0.04,0.0005,256,2879.0180000000037,65.82270588882169,294.36808966076205,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-187.81544000000622,2.0,0.0,0.0,187.52000000000362,0.0,167.9180000000024,-2.0,-3624.00095999769,254.0,-3637.618499997303,254.0
high_only_ucb,128000.0,500.0,0.25,0.4,0.04,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,-355.7334400000086,4.0,-167.9180000000024,2.0,19.602000000001226,2.0,0.0,0.0,-3791.9189599976926,256.0,-3805.5364999973053,256.0
low_only_improving,128000.0,500.0,0.25,0.4,0.04,0.0005,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,3449.8030599972967,-252.0,3637.618499997303,-254.0,3825.1384999973066,-254.0,3805.5364999973053,-256.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.25,0.4,0.04,0.0005,256,2691.498,60.97735230999178,272.6990097061909,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-375.33544000000984,2.0,-187.52000000000362,0.0,0.0,0.0,-19.602000000001226,-2.0,-3811.520959997694,254.0,-3825.1384999973066,254.0
tacc,128000.0,500.0,0.25,0.4,0.04,0.0005,256,3066.83344000001,191.1425053021723,854.8152704905426,252.0,0.0,0.0,1814.7,3.514705947122297,15.718242837376474,1010.7,3.514705947122297,15.718242837376474,1.0,0.0,0.0,20,0.0,0.0,187.81544000000622,-2.0,375.33544000000984,-2.0,355.7334400000086,-4.0,-3436.185519997684,252.0,-3449.8030599972967,252.0
weak_only_fixed,128000.0,500.0,0.25,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3436.185519997684,-252.0,3624.00095999769,-254.0,3811.520959997694,-254.0,3791.9189599976926,-256.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.025,0.0001,128,1638.9355600000067,54.47884502129872,243.63680160659982,253.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-90.31804000000102,1.0,0.0,0.0,-1067.848440000003,2.0,-1072.1644399999946,-3.0,-4864.083399997688,253.0,1509.9116800000088,253.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.025,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,981.8463999999935,4.0,1072.1644399999946,3.0,4.315999999991618,5.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.025,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1600.2297200000098,-252.0,-1509.9116800000088,-253.0,-2577.7601200000117,-251.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.025,0.0001,128,2706.7840000000097,61.46727580377091,274.89001417791957,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,977.5304000000019,-1.0,1067.848440000003,-2.0,0.0,0.0,-4.315999999991618,-5.0,-3796.234959997684,251.0,2577.7601200000117,251.0
tacc,128000.0,500.0,0.5,0.4,0.025,0.0001,128,1729.2536000000077,48.535288799192834,217.05641012515864,252.0,0.0,0.0,1612.6,5.453342770120089,24.388090277191058,256.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,90.31804000000102,-1.0,-977.5304000000019,1.0,-981.8463999999935,-4.0,-4773.765359997686,252.0,1600.2297200000098,252.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4773.765359997686,-252.0,4864.083399997688,-253.0,3796.234959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.025,0.0001,256,1638.9355600000067,54.47884502129872,243.63680160659982,253.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-206.1511600000017,1.0,0.0,0.0,-1067.848440000003,2.0,-1072.1644399999946,-3.0,-4864.083399997688,253.0,1509.9116800000088,253.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.025,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,866.0132799999928,4.0,1072.1644399999946,3.0,4.315999999991618,5.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.025,0.0001,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1716.0628400000105,-252.0,-1509.9116800000088,-253.0,-2577.7601200000117,-251.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.025,0.0001,256,2706.7840000000097,61.46727580377091,274.89001417791957,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,861.6972800000012,-1.0,1067.848440000003,-2.0,0.0,0.0,-4.315999999991618,-5.0,-3796.234959997684,251.0,2577.7601200000117,251.0
tacc,128000.0,500.0,0.5,0.4,0.025,0.0001,256,1845.0867200000084,67.20168863244022,300.5350879698224,252.0,0.0,0.0,1884.1,4.229532760060034,18.91504552911309,512.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,206.1511600000017,-1.0,-861.6972800000012,1.0,-866.0132799999928,-4.0,-4657.932239997685,252.0,1716.0628400000105,252.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4657.932239997685,-252.0,4864.083399997688,-253.0,3796.234959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.025,0.0005,128,1638.9355600000067,54.47884502129872,243.63680160659982,253.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-146.32040000000052,1.0,0.0,0.0,-1067.848440000003,2.0,-1072.1644399999946,-3.0,-4864.083399997688,253.0,1509.9116800000088,253.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.025,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,925.844039999994,4.0,1072.1644399999946,3.0,4.315999999991618,5.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.025,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1656.2320800000093,-252.0,-1509.9116800000088,-253.0,-2577.7601200000117,-251.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.025,0.0005,128,2706.7840000000097,61.46727580377091,274.89001417791957,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,921.5280400000024,-1.0,1067.848440000003,-2.0,0.0,0.0,-4.315999999991618,-5.0,-3796.234959997684,251.0,2577.7601200000117,251.0
tacc,128000.0,500.0,0.5,0.4,0.025,0.0005,128,1785.2559600000072,54.80466247363222,245.09390154994685,252.0,0.0,0.0,1612.25,5.445845833486775,24.35456295732086,254.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,146.32040000000052,-1.0,-921.5280400000024,1.0,-925.844039999994,-4.0,-4717.762999997687,252.0,1656.2320800000093,252.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4717.762999997687,-252.0,4864.083399997688,-253.0,3796.234959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.025,0.0005,256,1638.9355600000067,54.47884502129872,243.63680160659982,253.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-171.7699200000011,1.0,0.0,0.0,-1067.848440000003,2.0,-1072.1644399999946,-3.0,-4864.083399997688,253.0,1509.9116800000088,253.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.025,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,900.3945199999935,4.0,1072.1644399999946,3.0,4.315999999991618,5.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.025,0.0005,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1681.68160000001,-252.0,-1509.9116800000088,-253.0,-2577.7601200000117,-251.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.025,0.0005,256,2706.7840000000097,61.46727580377091,274.89001417791957,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,896.0785200000018,-1.0,1067.848440000003,-2.0,0.0,0.0,-4.315999999991618,-5.0,-3796.234959997684,251.0,2577.7601200000117,251.0
tacc,128000.0,500.0,0.5,0.4,0.025,0.0005,256,1810.7054800000078,73.79834739374074,330.03624279909747,252.0,0.0,0.0,1881.55,4.58743994654512,20.51565512634578,510.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,171.7699200000011,-1.0,-896.0785200000018,1.0,-900.3945199999935,-4.0,-4692.313479997686,252.0,1681.68160000001,252.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,4692.313479997686,-252.0,4864.083399997688,-253.0,3796.234959997684,-251.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.04,0.0001,128,1263.5513999999982,60.65169572807491,271.2426291972182,254.0,0.0,0.0,657.85,4.058308566515443,18.149307656796516,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-70.02288000000317,0.0,0.0,0.0,-1471.576600000002,0.0,-1447.548600000003,-2.0,-5239.467559997695,254.0,1134.5275200000003,254.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.04,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,1377.5257199999999,2.0,1447.548600000003,2.0,-24.027999999998883,2.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.04,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1204.5504000000035,-254.0,-1134.5275200000003,-254.0,-2606.1041200000022,-254.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.04,0.0001,128,2735.128,58.001011742536825,259.38841004015177,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.049999999999999996,0.22360679774997896,20,1401.5537199999987,0.0,1471.576600000002,0.0,0.0,0.0,24.027999999998883,-2.0,-3767.8909599976937,254.0,2606.1041200000022,254.0
tacc,128000.0,500.0,0.5,0.4,0.04,0.0001,128,1333.5742800000014,45.9015429081824,205.27794042963848,254.0,0.0,0.0,944.25,4.085194706433671,18.26954612981597,262.65,1.8414453705259837,8.235194050696775,1.0,0.0,0.0,20,0.0,0.0,70.02288000000317,0.0,-1401.5537199999987,0.0,-1377.5257199999999,-2.0,-5169.444679997692,254.0,1204.5504000000035,254.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5169.444679997692,-254.0,5239.467559997695,-254.0,3767.8909599976937,-254.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.04,0.0001,256,1263.5513999999982,60.65169572807491,271.2426291972182,254.0,0.0,0.0,657.85,4.058308566515443,18.149307656796516,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-174.8245200000065,1.0,0.0,0.0,-1471.576600000002,0.0,-1447.548600000003,-2.0,-5239.467559997695,254.0,1134.5275200000003,254.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.04,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,1272.7240799999965,3.0,1447.548600000003,2.0,-24.027999999998883,2.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.04,0.0001,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1309.3520400000068,-253.0,-1134.5275200000003,-254.0,-2606.1041200000022,-254.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.04,0.0001,256,2735.128,58.001011742536825,259.38841004015177,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.049999999999999996,0.22360679774997896,20,1296.7520799999954,1.0,1471.576600000002,0.0,0.0,0.0,24.027999999998883,-2.0,-3767.8909599976937,254.0,2606.1041200000022,254.0
tacc,128000.0,500.0,0.5,0.4,0.04,0.0001,256,1438.3759200000047,54.15042197880895,242.16804910983097,253.0,0.0,0.0,1220.3,4.238358669405683,18.95451619563333,529.65,3.0960713646065785,13.846052068901692,1.0,0.0,0.0,20,0.0,0.0,174.8245200000065,-1.0,-1296.7520799999954,-1.0,-1272.7240799999965,-3.0,-5064.643039997689,253.0,1309.3520400000068,253.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5064.643039997689,-253.0,5239.467559997695,-254.0,3767.8909599976937,-254.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.04,0.0005,128,1263.5513999999982,60.65169572807491,271.2426291972182,254.0,0.0,0.0,657.85,4.058308566515443,18.149307656796516,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-70.02288000000317,0.0,0.0,0.0,-1471.576600000002,0.0,-1447.548600000003,-2.0,-5239.467559997695,254.0,1134.5275200000003,254.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.04,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,1377.5257199999999,2.0,1447.548600000003,2.0,-24.027999999998883,2.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.04,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1204.5504000000035,-254.0,-1134.5275200000003,-254.0,-2606.1041200000022,-254.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.04,0.0005,128,2735.128,58.001011742536825,259.38841004015177,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.049999999999999996,0.22360679774997896,20,1401.5537199999987,0.0,1471.576600000002,0.0,0.0,0.0,24.027999999998883,-2.0,-3767.8909599976937,254.0,2606.1041200000022,254.0
tacc,128000.0,500.0,0.5,0.4,0.04,0.0005,128,1333.5742800000014,45.9015429081824,205.27794042963848,254.0,0.0,0.0,944.25,4.085194706433671,18.26954612981597,262.65,1.8414453705259837,8.235194050696775,1.0,0.0,0.0,20,0.0,0.0,70.02288000000317,0.0,-1401.5537199999987,0.0,-1377.5257199999999,-2.0,-5169.444679997692,254.0,1204.5504000000035,254.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5169.444679997692,-254.0,5239.467559997695,-254.0,3767.8909599976937,-254.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.5,0.4,0.04,0.0005,256,1263.5513999999982,60.65169572807491,271.2426291972182,254.0,0.0,0.0,657.85,4.058308566515443,18.149307656796516,0.0,0.0,0.0,0.9,0.06882472016116853,0.30779350562554625,20,-237.10548000000722,1.0,0.0,0.0,-1471.576600000002,0.0,-1447.548600000003,-2.0,-5239.467559997695,254.0,1134.5275200000003,254.0
high_only_ucb,128000.0,500.0,0.5,0.4,0.04,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,1210.4431199999958,3.0,1447.548600000003,2.0,-24.027999999998883,2.0,0.0,0.0,-3791.9189599976926,256.0,2582.0761200000034,256.0
low_only_improving,128000.0,500.0,0.5,0.4,0.04,0.0005,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-1371.6330000000075,-253.0,-1134.5275200000003,-254.0,-2606.1041200000022,-254.0,-2582.0761200000034,-256.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.5,0.4,0.04,0.0005,256,2735.128,58.001011742536825,259.38841004015177,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.049999999999999996,0.22360679774997896,20,1234.4711199999947,1.0,1471.576600000002,0.0,0.0,0.0,24.027999999998883,-2.0,-3767.8909599976937,254.0,2606.1041200000022,254.0
tacc,128000.0,500.0,0.5,0.4,0.04,0.0005,256,1500.6568800000055,61.994704296807186,277.24874610531833,253.0,0.0,0.0,1219.5,4.350136114022907,19.45440012466399,529.0,3.3756091068287604,15.096182856672916,1.0,0.0,0.0,20,0.0,0.0,237.10548000000722,-1.0,-1234.4711199999947,-1.0,-1210.4431199999958,-3.0,-5002.362079997689,253.0,1371.6330000000075,253.0
weak_only_fixed,128000.0,500.0,0.5,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,5002.362079997689,-253.0,5239.467559997695,-254.0,3767.8909599976937,-254.0,3791.9189599976926,-256.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.025,0.0001,128,145.6757400000012,0.38927124708941113,1.740873940356081,254.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-1.497780000000148,1.0,0.0,0.0,-2578.608260000008,3.0,-2565.4242600000002,-2.0,-6357.343219997692,254.0,101.64444000000093,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.025,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2563.92648,3.0,2565.4242600000002,2.0,-13.184000000007927,5.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.025,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-103.14222000000107,-253.0,-101.64444000000093,-254.0,-2680.252700000009,-251.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.025,0.0001,128,2724.284000000009,73.26670167056926,327.65865084518055,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,2577.110480000008,-2.0,2578.608260000008,-3.0,0.0,0.0,13.184000000007927,-5.0,-3778.7349599976847,251.0,2680.252700000009,251.0
tacc,128000.0,500.0,0.75,0.4,0.025,0.0001,128,147.17352000000136,0.4365225382497776,1.9521881384745097,253.0,0.0,0.0,1070.85,6.795615846767833,30.39091796469534,128.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,1.497780000000148,-1.0,-2577.110480000008,2.0,-2563.92648,-3.0,-6355.845439997693,253.0,103.14222000000107,253.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6355.845439997693,-253.0,6357.343219997692,-254.0,3778.7349599976847,-251.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.025,0.0001,256,145.6757400000012,0.38927124708941113,1.740873940356081,254.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-2.683660000000259,1.0,0.0,0.0,-2578.608260000008,3.0,-2565.4242600000002,-2.0,-6357.343219997692,254.0,101.64444000000093,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.025,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2562.7405999999996,3.0,2565.4242600000002,2.0,-13.184000000007927,5.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.025,0.0001,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-104.32810000000119,-253.0,-101.64444000000093,-254.0,-2680.252700000009,-251.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.025,0.0001,256,2724.284000000009,73.26670167056926,327.65865084518055,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,2575.9246000000076,-2.0,2578.608260000008,-3.0,0.0,0.0,13.184000000007927,-5.0,-3778.7349599976847,251.0,2680.252700000009,251.0
tacc,128000.0,500.0,0.75,0.4,0.025,0.0001,256,148.35940000000147,0.4180384474889555,1.8695247715875618,253.0,0.0,0.0,1218.0,6.6217345477641,29.613297155518712,256.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,2.683660000000259,-1.0,-2575.9246000000076,2.0,-2562.7405999999996,-3.0,-6354.659559997693,253.0,104.32810000000119,253.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6354.659559997693,-253.0,6357.343219997692,-254.0,3778.7349599976847,-251.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.025,0.0005,128,145.6757400000012,0.38927124708941113,1.740873940356081,254.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-1.4740600000001223,1.0,0.0,0.0,-2578.608260000008,3.0,-2565.4242600000002,-2.0,-6357.343219997692,254.0,101.64444000000093,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.025,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2563.9501999999998,3.0,2565.4242600000002,2.0,-13.184000000007927,5.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.025,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-103.11850000000105,-253.0,-101.64444000000093,-254.0,-2680.252700000009,-251.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.025,0.0005,128,2724.284000000009,73.26670167056926,327.65865084518055,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,2577.1342000000077,-2.0,2578.608260000008,-3.0,0.0,0.0,13.184000000007927,-5.0,-3778.7349599976847,251.0,2680.252700000009,251.0
tacc,128000.0,500.0,0.75,0.4,0.025,0.0005,128,147.14980000000133,0.4378328308721292,1.958047945222499,253.0,0.0,0.0,1068.5,6.821598824785563,30.507117374906397,126.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,1.4740600000001223,-1.0,-2577.1342000000077,2.0,-2563.9501999999998,-3.0,-6355.869159997693,253.0,103.11850000000105,253.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6355.869159997693,-253.0,6357.343219997692,-254.0,3778.7349599976847,-251.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.025,0.0005,256,145.6757400000012,0.38927124708941113,1.740873940356081,254.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-2.673500000000274,1.0,0.0,0.0,-2578.608260000008,3.0,-2565.4242600000002,-2.0,-6357.343219997692,254.0,101.64444000000093,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.025,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2562.75076,3.0,2565.4242600000002,2.0,-13.184000000007927,5.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.025,0.0005,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-104.3179400000012,-253.0,-101.64444000000093,-254.0,-2680.252700000009,-251.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.025,0.0005,256,2724.284000000009,73.26670167056926,327.65865084518055,251.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,2575.934760000008,-2.0,2578.608260000008,-3.0,0.0,0.0,13.184000000007927,-5.0,-3778.7349599976847,251.0,2680.252700000009,251.0
tacc,128000.0,500.0,0.75,0.4,0.025,0.0005,256,148.3492400000015,0.4185494398515293,1.8718099989049581,253.0,0.0,0.0,1215.8,6.630313162406354,29.651661886504424,254.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,2.673500000000274,-1.0,-2575.934760000008,2.0,-2562.75076,-3.0,-6354.6697199976925,253.0,104.3179400000012,253.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6354.6697199976925,-253.0,6357.343219997692,-254.0,3778.7349599976847,-251.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.04,0.0001,128,657.7266400000005,113.42074984817195,507.2330134390229,254.0,0.0,0.0,527.95,3.0970911649821558,13.850612754828234,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,514.6744799999996,0.0,0.0,0.0,-2030.0713599999997,0.0,-2053.3733600000005,-2.0,-5845.292319997693,254.0,613.6953400000002,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.04,0.0001,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2568.04784,2.0,2053.3733600000005,2.0,23.302000000001044,2.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.04,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-99.02086000000067,-254.0,-613.6953400000002,-254.0,-2643.7667,-254.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.04,0.0001,128,2687.7980000000002,73.97113320321951,330.80896443018116,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,2544.745839999999,0.0,2030.0713599999997,0.0,0.0,0.0,-23.302000000001044,-2.0,-3815.2209599976936,254.0,2643.7667,254.0
tacc,128000.0,500.0,0.75,0.4,0.04,0.0001,128,143.05216000000095,0.3342150563870561,1.4946551703707656,254.0,0.0,0.0,692.65,5.07121650514995,22.6791696682684,151.85,3.668697603409575,16.406914460228748,1.0,0.0,0.0,20,0.0,0.0,-514.6744799999996,0.0,-2544.745839999999,0.0,-2568.04784,-2.0,-6359.966799997693,254.0,99.02086000000067,254.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6359.966799997693,-254.0,5845.292319997693,-254.0,3815.2209599976936,-254.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.04,0.0001,256,657.7266400000005,113.42074984817195,507.2330134390229,254.0,0.0,0.0,527.95,3.0970911649821558,13.850612754828234,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,512.6191199999994,0.0,0.0,0.0,-2030.0713599999997,0.0,-2053.3733600000005,-2.0,-5845.292319997693,254.0,613.6953400000002,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.04,0.0001,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2565.99248,2.0,2053.3733600000005,2.0,23.302000000001044,2.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.04,0.0001,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-101.0762200000009,-254.0,-613.6953400000002,-254.0,-2643.7667,-254.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.04,0.0001,256,2687.7980000000002,73.97113320321951,330.80896443018116,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,2542.690479999999,0.0,2030.0713599999997,0.0,0.0,0.0,-23.302000000001044,-2.0,-3815.2209599976936,254.0,2643.7667,254.0
tacc,128000.0,500.0,0.75,0.4,0.04,0.0001,256,145.1075200000012,0.39359950427870327,1.7602304949547998,254.0,0.0,0.0,853.2,5.880207658345337,26.297088091750066,301.8,4.337474404596104,19.397775238684627,1.0,0.0,0.0,20,0.0,0.0,-512.6191199999994,0.0,-2542.690479999999,0.0,-2565.99248,-2.0,-6357.9114399976925,254.0,101.0762200000009,254.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6357.9114399976925,-254.0,5845.292319997693,-254.0,3815.2209599976936,-254.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.04,0.0005,128,657.7266400000005,113.42074984817195,507.2330134390229,254.0,0.0,0.0,527.95,3.0970911649821558,13.850612754828234,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,514.6953399999995,0.0,0.0,0.0,-2030.0713599999997,0.0,-2053.3733600000005,-2.0,-5845.292319997693,254.0,613.6953400000002,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.04,0.0005,128,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2568.0687000000003,2.0,2053.3733600000005,2.0,23.302000000001044,2.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.04,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-99.00000000000067,-254.0,-613.6953400000002,-254.0,-2643.7667,-254.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.04,0.0005,128,2687.7980000000002,73.97113320321951,330.80896443018116,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,2544.766699999999,0.0,2030.0713599999997,0.0,0.0,0.0,-23.302000000001044,-2.0,-3815.2209599976936,254.0,2643.7667,254.0
tacc,128000.0,500.0,0.75,0.4,0.04,0.0005,128,143.03130000000095,0.334332168737387,1.495178912723455,254.0,0.0,0.0,691.15,5.044681931447579,22.560503447163445,150.3,3.5259190664503195,15.768389431491025,1.0,0.0,0.0,20,0.0,0.0,-514.6953399999995,0.0,-2544.766699999999,0.0,-2568.0687000000003,-2.0,-6359.987659997693,254.0,99.00000000000067,254.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6359.987659997693,-254.0,5845.292319997693,-254.0,3815.2209599976936,-254.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,500.0,0.75,0.4,0.04,0.0005,256,657.7266400000005,113.42074984817195,507.2330134390229,254.0,0.0,0.0,527.95,3.0970911649821558,13.850612754828234,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,512.6335599999993,0.0,0.0,0.0,-2030.0713599999997,0.0,-2053.3733600000005,-2.0,-5845.292319997693,254.0,613.6953400000002,254.0
high_only_ucb,128000.0,500.0,0.75,0.4,0.04,0.0005,256,2711.1000000000013,52.01763364981458,232.62992973933177,256.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.85,0.08191780219091253,0.36634754853252327,20,2566.0069200000003,2.0,2053.3733600000005,2.0,23.302000000001044,2.0,0.0,0.0,-3791.9189599976926,256.0,2667.068700000001,256.0
low_only_improving,128000.0,500.0,0.75,0.4,0.04,0.0005,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-101.0617800000009,-254.0,-613.6953400000002,-254.0,-2643.7667,-254.0,-2667.068700000001,-256.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,500.0,0.75,0.4,0.04,0.0005,256,2687.7980000000002,73.97113320321951,330.80896443018116,254.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,2542.704919999999,0.0,2030.0713599999997,0.0,0.0,0.0,-23.302000000001044,-2.0,-3815.2209599976936,254.0,2643.7667,254.0
tacc,128000.0,500.0,0.75,0.4,0.04,0.0005,256,145.09308000000118,0.39337900524613767,1.7592443933032205,254.0,0.0,0.0,852.0,5.875461907933618,26.27586445070036,300.7,4.3444459400843956,19.428952893203373,1.0,0.0,0.0,20,0.0,0.0,-512.6335599999993,0.0,-2542.704919999999,0.0,-2566.0069200000003,-2.0,-6357.925879997692,254.0,101.0617800000009,254.0
weak_only_fixed,128000.0,500.0,0.75,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6357.925879997692,-254.0,5845.292319997693,-254.0,3815.2209599976936,-254.0,3791.9189599976926,-256.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,5863.115759999934,285.7410648484433,1277.8728899285898,125.5,0.11470786693528086,0.512989176042577,2004.4,8.223970100293794,36.77871237836538,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,140.94816000002174,0.5,0.0,0.0,1995.0417599999278,0.5,2073.1357599999337,-2.5,-639.9031999977597,125.5,-653.5207399973724,125.5
high_only_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-1932.187599999912,3.0,-2073.1357599999337,2.5,-78.09400000000596,3.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,794.4688999973941,-125.0,653.5207399973724,-125.5,2648.5624999973,-125.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,3868.0740000000064,55.614995895181565,248.71782277999552,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-1854.093599999906,0.0,-1995.0417599999278,-0.5,0.0,0.0,78.09400000000596,-3.0,-2634.9449599976874,125.0,-2648.5624999973,125.0
tacc,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,5722.167599999912,211.0499209938705,943.8439399765089,125.0,0.0,0.0,2436.85,10.557679918578602,47.2153799652524,400.05,7.829927404382159,35.01649987017399,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,-140.94816000002174,-0.5,1854.093599999906,0.0,1932.187599999912,-3.0,-780.8513599977814,125.0,-794.4688999973941,125.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,780.8513599977814,-125.0,639.9031999977597,-125.5,2634.9449599976874,-125.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,5863.115759999934,285.7410648484433,1277.8728899285898,125.5,0.11470786693528086,0.512989176042577,2004.4,8.223970100293794,36.77871237836538,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-530.4391999999671,0.5,0.0,0.0,1995.0417599999278,0.5,2073.1357599999337,-2.5,-639.9031999977597,125.5,-653.5207399973724,125.5
high_only_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2603.574959999901,3.0,-2073.1357599999337,2.5,-78.09400000000596,3.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,123.08153999740534,-125.0,653.5207399973724,-125.5,2648.5624999973,-125.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,3868.0740000000064,55.614995895181565,248.71782277999552,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-2525.480959999895,0.0,-1995.0417599999278,-0.5,0.0,0.0,78.09400000000596,-3.0,-2634.9449599976874,125.0,-2648.5624999973,125.0
tacc,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,6393.554959999901,129.82548259852217,580.5972086040232,125.0,0.0,0.0,2839.95,11.331482692039906,50.67593117052709,793.35,10.362451193460073,46.34229056420109,0.9,0.06882472016116853,0.30779350562554625,20,0.0,0.0,530.4391999999671,-0.5,2525.480959999895,0.0,2603.574959999901,-3.0,-109.4639999977926,125.0,-123.08153999740534,125.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,109.4639999977926,-125.0,639.9031999977597,-125.5,2634.9449599976874,-125.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,5863.115759999934,285.7410648484433,1277.8728899285898,125.5,0.11470786693528086,0.512989176042577,2004.4,8.223970100293794,36.77871237836538,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,140.94816000002174,0.5,0.0,0.0,1995.0417599999278,0.5,2073.1357599999337,-2.5,-639.9031999977597,125.5,-653.5207399973724,125.5
high_only_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-1932.187599999912,3.0,-2073.1357599999337,2.5,-78.09400000000596,3.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,794.4688999973941,-125.0,653.5207399973724,-125.5,2648.5624999973,-125.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,3868.0740000000064,55.614995895181565,248.71782277999552,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-1854.093599999906,0.0,-1995.0417599999278,-0.5,0.0,0.0,78.09400000000596,-3.0,-2634.9449599976874,125.0,-2648.5624999973,125.0
tacc,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,5722.167599999912,211.0499209938705,943.8439399765089,125.0,0.0,0.0,2436.85,10.557679918578602,47.2153799652524,400.05,7.829927404382159,35.01649987017399,0.95,0.05000000000000001,0.22360679774997902,20,0.0,0.0,-140.94816000002174,-0.5,1854.093599999906,0.0,1932.187599999912,-3.0,-780.8513599977814,125.0,-794.4688999973941,125.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,780.8513599977814,-125.0,639.9031999977597,-125.5,2634.9449599976874,-125.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,5863.115759999934,285.7410648484433,1277.8728899285898,125.5,0.11470786693528086,0.512989176042577,2004.4,8.223970100293794,36.77871237836538,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-422.98867999997583,0.5,0.0,0.0,1995.0417599999278,0.5,2073.1357599999337,-2.5,-639.9031999977597,125.5,-653.5207399973724,125.5
high_only_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2496.1244399999096,3.0,-2073.1357599999337,2.5,-78.09400000000596,3.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,230.53205999739657,-125.0,653.5207399973724,-125.5,2648.5624999973,-125.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,3868.0740000000064,55.614995895181565,248.71782277999552,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,-2418.0304399999036,0.0,-1995.0417599999278,-0.5,0.0,0.0,78.09400000000596,-3.0,-2634.9449599976874,125.0,-2648.5624999973,125.0
tacc,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,6286.10443999991,129.93434808580875,581.0840698639761,125.0,0.0,0.0,2850.45,9.499993074789717,42.48526060201411,804.6,7.56459899100652,33.8299151328338,1.0,0.0,0.0,20,0.0,0.0,422.98867999997583,-0.5,2418.0304399999036,0.0,2496.1244399999096,-3.0,-216.91451999778383,125.0,-230.53205999739657,125.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,216.91451999778383,-125.0,639.9031999977597,-125.5,2634.9449599976874,-125.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,5643.237999999999,147.60486798419487,660.1090372450842,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-811.8349999999828,1.0,0.0,0.0,1958.7399999999952,0.0,1853.257999999999,-1.0,-859.7809599976945,127.0,-873.3984999973072,127.0
high_only_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2665.0929999999817,2.0,-1853.257999999999,1.0,105.48199999999633,1.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,61.56349999732447,-126.0,873.3984999973072,-127.0,2832.1384999973025,-127.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,3684.498000000004,84.07826566892726,376.00943493201635,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-2770.574999999978,1.0,-1958.7399999999952,0.0,0.0,0.0,-105.48199999999633,-1.0,-2818.5209599976897,127.0,-2832.1384999973025,127.0
tacc,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,6455.072999999982,210.42171120457726,941.0345003905279,126.0,0.0,0.0,1314.75,1.25,5.5901699437494745,510.75,1.25,5.5901699437494745,1.0,0.0,0.0,20,0.0,0.0,811.8349999999828,-1.0,2770.574999999978,-1.0,2665.0929999999817,-2.0,-47.945959997711725,126.0,-61.56349999732447,126.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,47.945959997711725,-126.0,859.7809599976945,-127.0,2818.5209599976897,-127.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,5643.237999999999,147.60486798419487,660.1090372450842,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-305.4018799999476,1.0,0.0,0.0,1958.7399999999952,0.0,1853.257999999999,-1.0,-859.7809599976945,127.0,-873.3984999973072,127.0
high_only_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2158.6598799999465,2.0,-1853.257999999999,1.0,105.48199999999633,1.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,567.9966199973596,-126.0,873.3984999973072,-127.0,2832.1384999973025,-127.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,3684.498000000004,84.07826566892726,376.00943493201635,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-2264.141879999943,1.0,-1958.7399999999952,0.0,0.0,0.0,-105.48199999999633,-1.0,-2818.5209599976897,127.0,-2832.1384999973025,127.0
tacc,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,5948.639879999947,373.0894366056618,1668.5066838747164,126.0,0.0,0.0,1815.15,3.5984463021523165,16.092741089990657,1011.15,3.5984463021523165,16.092741089990657,1.0,0.0,0.0,20,0.0,0.0,305.4018799999476,-1.0,2264.141879999943,-1.0,2158.6598799999465,-2.0,-554.3790799977469,126.0,-567.9966199973596,126.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,554.3790799977469,-126.0,859.7809599976945,-127.0,2818.5209599976897,-127.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,5643.237999999999,147.60486798419487,660.1090372450842,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-811.8349999999828,1.0,0.0,0.0,1958.7399999999952,0.0,1853.257999999999,-1.0,-859.7809599976945,127.0,-873.3984999973072,127.0
high_only_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2665.0929999999817,2.0,-1853.257999999999,1.0,105.48199999999633,1.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,61.56349999732447,-126.0,873.3984999973072,-127.0,2832.1384999973025,-127.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,3684.498000000004,84.07826566892726,376.00943493201635,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-2770.574999999978,1.0,-1958.7399999999952,0.0,0.0,0.0,-105.48199999999633,-1.0,-2818.5209599976897,127.0,-2832.1384999973025,127.0
tacc,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,6455.072999999982,210.42171120457726,941.0345003905279,126.0,0.0,0.0,1314.75,1.25,5.5901699437494745,510.75,1.25,5.5901699437494745,1.0,0.0,0.0,20,0.0,0.0,811.8349999999828,-1.0,2770.574999999978,-1.0,2665.0929999999817,-2.0,-47.945959997711725,126.0,-61.56349999732447,126.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,47.945959997711725,-126.0,859.7809599976945,-127.0,2818.5209599976897,-127.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,5643.237999999999,147.60486798419487,660.1090372450842,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-383.0354399999487,1.0,0.0,0.0,1958.7399999999952,0.0,1853.257999999999,-1.0,-859.7809599976945,127.0,-873.3984999973072,127.0
high_only_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,-2236.2934399999476,2.0,-1853.257999999999,1.0,105.48199999999633,1.0,0.0,0.0,-2713.0389599976934,128.0,-2726.656499997306,128.0
low_only_improving,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,6516.636499997307,8.78620856305595,39.293119222967704,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.1,0.06882472016116853,0.30779350562554625,20,490.3630599973585,-126.0,873.3984999973072,-127.0,2832.1384999973025,-127.0,2726.656499997306,-128.0,13.617539999612745,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,3684.498000000004,84.07826566892726,376.00943493201635,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.8,0.0917662935482247,0.41039134083406165,20,-2341.775439999944,1.0,-1958.7399999999952,0.0,0.0,0.0,-105.48199999999633,-1.0,-2818.5209599976897,127.0,-2832.1384999973025,127.0
tacc,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,6026.273439999948,382.0263647379778,1708.4738415024942,126.0,0.0,0.0,1814.7,3.514705947122297,15.718242837376474,1010.7,3.514705947122297,15.718242837376474,1.0,0.0,0.0,20,0.0,0.0,383.0354399999487,-1.0,2341.775439999944,-1.0,2236.2934399999476,-2.0,-476.74551999774576,126.0,-490.3630599973585,126.0
weak_only_fixed,128000.0,1000.0,0.25,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,476.74551999774576,-126.0,859.7809599976945,-127.0,2818.5209599976897,-127.0,2713.0389599976934,-128.0,0.0,0.0,-13.617539999612745,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,3223.5155599999866,108.73949960598429,486.297825916585,126.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-172.8680400000012,0.0,0.0,0.0,-509.57844000001796,1.0,-566.4644400000138,-2.0,-3279.503399997707,126.0,3094.4916799999887,126.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,393.59640000001264,2.0,566.4644400000138,2.0,56.885999999995875,3.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-3267.35971999999,-126.0,-3094.4916799999887,-126.0,-3604.0701200000067,-125.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,3733.0940000000046,98.61941519108501,441.03943253708303,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,336.71040000001676,-1.0,509.57844000001796,-1.0,0.0,0.0,-56.885999999995875,-3.0,-2769.9249599976893,125.0,3604.0701200000067,125.0
tacc,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,3396.383599999988,97.09482763436687,434.22126970813883,126.0,0.0,0.0,1612.6,5.453342770120089,24.388090277191058,256.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,172.8680400000012,0.0,-336.71040000001676,1.0,-393.59640000001264,-2.0,-3106.635359997706,126.0,3267.35971999999,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3106.635359997706,-126.0,3279.503399997707,-126.0,2769.9249599976893,-125.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,3223.5155599999866,108.73949960598429,486.297825916585,126.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-396.6511600000026,0.0,0.0,0.0,-509.57844000001796,1.0,-566.4644400000138,-2.0,-3279.503399997707,126.0,3094.4916799999887,126.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,169.81328000001122,2.0,566.4644400000138,2.0,56.885999999995875,3.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-3491.1428399999913,-126.0,-3094.4916799999887,-126.0,-3604.0701200000067,-125.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,3733.0940000000046,98.61941519108501,441.03943253708303,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,112.92728000001534,-1.0,509.57844000001796,-1.0,0.0,0.0,-56.885999999995875,-3.0,-2769.9249599976893,125.0,3604.0701200000067,125.0
tacc,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,3620.1667199999893,134.41841049631856,601.1374065944791,126.0,0.0,0.0,1884.1,4.229532760060034,18.91504552911309,512.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,396.6511600000026,0.0,-112.92728000001534,1.0,-169.81328000001122,-2.0,-2882.8522399977046,126.0,3491.1428399999913,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,2882.8522399977046,-126.0,3279.503399997707,-126.0,2769.9249599976893,-125.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,3223.5155599999866,108.73949960598429,486.297825916585,126.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-284.7504000000017,0.0,0.0,0.0,-509.57844000001796,1.0,-566.4644400000138,-2.0,-3279.503399997707,126.0,3094.4916799999887,126.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,281.7140400000121,2.0,566.4644400000138,2.0,56.885999999995875,3.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-3379.2420799999904,-126.0,-3094.4916799999887,-126.0,-3604.0701200000067,-125.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,3733.0940000000046,98.61941519108501,441.03943253708303,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,224.82804000001624,-1.0,509.57844000001796,-1.0,0.0,0.0,-56.885999999995875,-3.0,-2769.9249599976893,125.0,3604.0701200000067,125.0
tacc,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,3508.2659599999884,109.53784157299147,489.86811973162287,126.0,0.0,0.0,1612.25,5.445845833486775,24.35456295732086,254.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,284.7504000000017,0.0,-224.82804000001624,1.0,-281.7140400000121,-2.0,-2994.7529999977055,126.0,3379.2420799999904,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,2994.7529999977055,-126.0,3279.503399997707,-126.0,2769.9249599976893,-125.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,3223.5155599999866,108.73949960598429,486.297825916585,126.0,0.0,0.0,1341.75,5.299391722790356,23.69960026311792,0.0,0.0,0.0,1.0,0.0,0.0,20,-327.97992000000295,0.0,0.0,0.0,-509.57844000001796,1.0,-566.4644400000138,-2.0,-3279.503399997707,126.0,3094.4916799999887,126.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,238.4845200000109,2.0,566.4644400000138,2.0,56.885999999995875,3.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-3422.4715999999917,-126.0,-3094.4916799999887,-126.0,-3604.0701200000067,-125.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,3733.0940000000046,98.61941519108501,441.03943253708303,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,181.59852000001501,-1.0,509.57844000001796,-1.0,0.0,0.0,-56.885999999995875,-3.0,-2769.9249599976893,125.0,3604.0701200000067,125.0
tacc,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,3551.4954799999896,147.55855650741717,659.9019260246575,126.0,0.0,0.0,1881.55,4.58743994654512,20.51565512634578,510.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,327.97992000000295,0.0,-181.59852000001501,1.0,-238.4845200000109,-2.0,-2951.5234799977043,126.0,3422.4715999999917,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,2951.5234799977043,-126.0,3279.503399997707,-126.0,2769.9249599976893,-125.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,2315.0547600000014,73.93055703035913,330.627502268616,127.0,0.0,0.0,648.75,3.0718372695385927,13.737673901011275,0.0,0.0,0.0,1.0,0.0,0.0,20,-302.091759999993,0.0,0.0,0.0,-1474.2832400000034,0.0,-1474.9252399999991,-1.0,-4187.964199997692,127.0,2186.0308800000034,127.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,1172.8334800000061,1.0,1474.9252399999991,1.0,0.6419999999957327,1.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-2488.1226399999964,-127.0,-2186.0308800000034,-127.0,-3660.314120000007,-127.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,3789.3380000000047,86.58725747992473,387.22998742077766,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,1172.1914800000104,0.0,1474.2832400000034,0.0,0.0,0.0,-0.6419999999957327,-1.0,-2713.680959997689,127.0,3660.314120000007,127.0
tacc,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,2617.1465199999943,93.39897698346937,417.69292312795153,127.0,0.0,0.0,944.05,4.1367893729061755,18.50028449283387,262.65,1.8414453705259837,8.235194050696775,1.0,0.0,0.0,20,0.0,0.0,302.091759999993,0.0,-1172.1914800000104,0.0,-1172.8334800000061,-1.0,-3885.8724399976995,127.0,2488.1226399999964,127.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3885.8724399976995,-127.0,4187.964199997692,-127.0,2713.680959997689,-127.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,2315.0547600000014,73.93055703035913,330.627502268616,127.0,0.0,0.0,648.75,3.0718372695385927,13.737673901011275,0.0,0.0,0.0,1.0,0.0,0.0,20,-511.0511599999886,1.0,0.0,0.0,-1474.2832400000034,0.0,-1474.9252399999991,-1.0,-4187.964199997692,127.0,2186.0308800000034,127.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,963.8740800000105,2.0,1474.9252399999991,1.0,0.6419999999957327,1.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-2697.082039999992,-126.0,-2186.0308800000034,-127.0,-3660.314120000007,-127.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,3789.3380000000047,86.58725747992473,387.22998742077766,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,963.2320800000148,1.0,1474.2832400000034,0.0,0.0,0.0,-0.6419999999957327,-1.0,-2713.680959997689,127.0,3660.314120000007,127.0
tacc,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,2826.10591999999,108.42302061879634,484.8824888589799,126.0,0.0,0.0,1220.3,4.238358669405683,18.95451619563333,529.65,3.0960713646065785,13.846052068901692,1.0,0.0,0.0,20,0.0,0.0,511.0511599999886,-1.0,-963.2320800000148,-1.0,-963.8740800000105,-2.0,-3676.913039997704,126.0,2697.082039999992,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3676.913039997704,-126.0,4187.964199997692,-127.0,2713.680959997689,-127.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,2315.0547600000014,73.93055703035913,330.627502268616,127.0,0.0,0.0,648.75,3.0718372695385927,13.737673901011275,0.0,0.0,0.0,1.0,0.0,0.0,20,-302.091759999993,0.0,0.0,0.0,-1474.2832400000034,0.0,-1474.9252399999991,-1.0,-4187.964199997692,127.0,2186.0308800000034,127.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,1172.8334800000061,1.0,1474.9252399999991,1.0,0.6419999999957327,1.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-2488.1226399999964,-127.0,-2186.0308800000034,-127.0,-3660.314120000007,-127.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,3789.3380000000047,86.58725747992473,387.22998742077766,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,1172.1914800000104,0.0,1474.2832400000034,0.0,0.0,0.0,-0.6419999999957327,-1.0,-2713.680959997689,127.0,3660.314120000007,127.0
tacc,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,2617.1465199999943,93.39897698346937,417.69292312795153,127.0,0.0,0.0,944.05,4.1367893729061755,18.50028449283387,262.65,1.8414453705259837,8.235194050696775,1.0,0.0,0.0,20,0.0,0.0,302.091759999993,0.0,-1172.1914800000104,0.0,-1172.8334800000061,-1.0,-3885.8724399976995,127.0,2488.1226399999964,127.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3885.8724399976995,-127.0,4187.964199997692,-127.0,2713.680959997689,-127.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,2315.0547600000014,73.93055703035913,330.627502268616,127.0,0.0,0.0,648.75,3.0718372695385927,13.737673901011275,0.0,0.0,0.0,1.0,0.0,0.0,20,-635.5621199999882,1.0,0.0,0.0,-1474.2832400000034,0.0,-1474.9252399999991,-1.0,-4187.964199997692,127.0,2186.0308800000034,127.0
high_only_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,839.3631200000109,2.0,1474.9252399999991,1.0,0.6419999999957327,1.0,0.0,0.0,-2713.0389599976934,128.0,3660.9561200000026,128.0
low_only_improving,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,129.02387999999786,1.112442197235246,4.974992748114478,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-2821.5929999999917,-126.0,-2186.0308800000034,-127.0,-3660.314120000007,-127.0,-3660.9561200000026,-128.0,-6373.995079997696,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,3789.3380000000047,86.58725747992473,387.22998742077766,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.7,0.10513149660756935,0.4701623459816272,20,838.7211200000152,1.0,1474.2832400000034,0.0,0.0,0.0,-0.6419999999957327,-1.0,-2713.680959997689,127.0,3660.314120000007,127.0
tacc,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,2950.6168799999896,123.94862020898626,554.315081009195,126.0,0.0,0.0,1219.5,4.350136114022907,19.45440012466399,529.0,3.3756091068287604,15.096182856672916,1.0,0.0,0.0,20,0.0,0.0,635.5621199999882,-1.0,-838.7211200000152,-1.0,-839.3631200000109,-2.0,-3552.4020799977043,126.0,2821.5929999999917,126.0
weak_only_fixed,128000.0,1000.0,0.5,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,3552.4020799977043,-126.0,4187.964199997692,-127.0,2713.680959997689,-127.0,2713.0389599976934,-128.0,0.0,0.0,6373.995079997696,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,264.67573999999956,0.3892712470893453,1.7408739403557865,127.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-1.4977799999996932,1.0,0.0,0.0,-3536.4182600000036,2.0,-3525.304260000001,-1.0,-6238.343219997694,127.0,220.6444399999993,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3523.806480000001,2.0,3525.304260000001,1.0,-11.114000000002761,3.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-222.14221999999899,-126.0,-220.6444399999993,-127.0,-3757.062700000003,-125.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,3801.0940000000032,72.88201568649386,325.93828282441257,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3534.920480000004,-1.0,3536.4182600000036,-2.0,0.0,0.0,11.114000000002761,-3.0,-2701.9249599976906,125.0,3757.062700000003,125.0
tacc,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,266.17351999999926,0.4365225382496853,1.952188138474097,126.0,0.0,0.0,1070.85,6.795615846767833,30.39091796469534,128.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,1.4977799999996932,-1.0,-3534.920480000004,1.0,-3523.806480000001,-2.0,-6236.8454399976945,126.0,222.14221999999899,126.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.025,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6236.8454399976945,-126.0,6238.343219997694,-127.0,2701.9249599976906,-125.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,264.67573999999956,0.3892712470893453,1.7408739403557865,127.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-2.68365999999952,1.0,0.0,0.0,-3536.4182600000036,2.0,-3525.304260000001,-1.0,-6238.343219997694,127.0,220.6444399999993,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3522.6206000000016,2.0,3525.304260000001,1.0,-11.114000000002761,3.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-223.3280999999988,-126.0,-220.6444399999993,-127.0,-3757.062700000003,-125.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,3801.0940000000032,72.88201568649386,325.93828282441257,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3533.7346000000043,-1.0,3536.4182600000036,-2.0,0.0,0.0,11.114000000002761,-3.0,-2701.9249599976906,125.0,3757.062700000003,125.0
tacc,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,267.3593999999991,0.41803844748886176,1.8695247715871424,126.0,0.0,0.0,1218.0,6.6217345477641,29.613297155518712,256.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,2.68365999999952,-1.0,-3533.7346000000043,1.0,-3522.6206000000016,-2.0,-6235.6595599976945,126.0,223.3280999999988,126.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.025,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6235.6595599976945,-126.0,6238.343219997694,-127.0,2701.9249599976906,-125.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,264.67573999999956,0.3892712470893453,1.7408739403557865,127.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-1.4740599999997244,1.0,0.0,0.0,-3536.4182600000036,2.0,-3525.304260000001,-1.0,-6238.343219997694,127.0,220.6444399999993,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3523.8302000000012,2.0,3525.304260000001,1.0,-11.114000000002761,3.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-222.11849999999902,-126.0,-220.6444399999993,-127.0,-3757.062700000003,-125.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,3801.0940000000032,72.88201568649386,325.93828282441257,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3534.944200000004,-1.0,3536.4182600000036,-2.0,0.0,0.0,11.114000000002761,-3.0,-2701.9249599976906,125.0,3757.062700000003,125.0
tacc,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,266.1497999999993,0.43783283087203645,1.958047945222084,126.0,0.0,0.0,1068.5,6.821598824785563,30.507117374906397,126.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,1.4740599999997244,-1.0,-3534.944200000004,1.0,-3523.8302000000012,-2.0,-6236.869159997695,126.0,222.11849999999902,126.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.025,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6236.869159997695,-126.0,6238.343219997694,-127.0,2701.9249599976906,-125.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,264.67573999999956,0.3892712470893453,1.7408739403557865,127.0,0.0,0.0,918.8,5.859135916174887,26.202852395955116,0.0,0.0,0.0,1.0,0.0,0.0,20,-2.6734999999995352,1.0,0.0,0.0,-3536.4182600000036,2.0,-3525.304260000001,-1.0,-6238.343219997694,127.0,220.6444399999993,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3522.6307600000014,2.0,3525.304260000001,1.0,-11.114000000002761,3.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-223.31793999999883,-126.0,-220.6444399999993,-127.0,-3757.062700000003,-125.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,3801.0940000000032,72.88201568649386,325.93828282441257,125.0,0.0,0.0,2052.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3533.744760000004,-1.0,3536.4182600000036,-2.0,0.0,0.0,11.114000000002761,-3.0,-2701.9249599976906,125.0,3757.062700000003,125.0
tacc,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,267.3492399999991,0.41854943985143506,1.8718099989045367,126.0,0.0,0.0,1215.8,6.630313162406354,29.651661886504424,254.0,0.0,0.0,1.0,0.0,0.0,20,0.0,0.0,2.6734999999995352,-1.0,-3533.744760000004,1.0,-3522.6307600000014,-2.0,-6235.669719997695,126.0,223.31793999999883,126.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.025,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6235.669719997695,-126.0,6238.343219997694,-127.0,2701.9249599976906,-125.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,598.7089600000006,187.87453675531756,840.2004708523457,127.0,0.0,0.0,505.55,4.45945181903738,19.943274819505344,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,336.88888000000054,0.0,0.0,0.0,-3120.269040000002,0.0,-3191.2710399999996,-1.0,-5904.309999997693,127.0,554.6776600000003,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3528.1599200000005,1.0,3191.2710399999996,1.0,71.00199999999768,1.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-217.7887799999998,-127.0,-554.6776600000003,-127.0,-3674.9467000000027,-127.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,3718.978000000003,94.36288866866445,422.0036672327567,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3457.157920000003,0.0,3120.269040000002,0.0,0.0,0.0,-71.00199999999768,-1.0,-2784.040959997691,127.0,3674.9467000000027,127.0
tacc,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,261.8200800000001,0.3713505157635621,1.6607299934538642,127.0,0.0,0.0,688.9,5.548778907869825,24.814893660227945,149.15,3.758691681675252,16.80938021337773,1.0,0.0,0.0,20,0.0,0.0,-336.88888000000054,0.0,-3457.157920000003,0.0,-3528.1599200000005,-1.0,-6241.198879997693,127.0,217.7887799999998,127.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.04,0.0001,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6241.198879997693,-127.0,5904.309999997693,-127.0,2784.040959997691,-127.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,598.7089600000006,187.87453675531756,840.2004708523457,127.0,0.0,0.0,505.55,4.45945181903738,19.943274819505344,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,334.6014400000009,0.0,0.0,0.0,-3120.269040000002,0.0,-3191.2710399999996,-1.0,-5904.309999997693,127.0,554.6776600000003,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3525.872480000001,1.0,3191.2710399999996,1.0,71.00199999999768,1.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-220.07621999999947,-127.0,-554.6776600000003,-127.0,-3674.9467000000027,-127.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,3718.978000000003,94.36288866866445,422.0036672327567,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3454.870480000003,0.0,3120.269040000002,0.0,0.0,0.0,-71.00199999999768,-1.0,-2784.040959997691,127.0,3674.9467000000027,127.0
tacc,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,264.10751999999974,0.39359950427863577,1.760230494954498,127.0,0.0,0.0,853.2,5.880207658345337,26.297088091750066,301.8,4.337474404596104,19.397775238684627,1.0,0.0,0.0,20,0.0,0.0,-334.6014400000009,0.0,-3454.870480000003,0.0,-3525.872480000001,-1.0,-6238.911439997694,127.0,220.07621999999947,127.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.04,0.0001,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6238.911439997694,-127.0,5904.309999997693,-127.0,2784.040959997691,-127.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,598.7089600000006,187.87453675531756,840.2004708523457,127.0,0.0,0.0,505.55,4.45945181903738,19.943274819505344,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,336.89816000000053,0.0,0.0,0.0,-3120.269040000002,0.0,-3191.2710399999996,-1.0,-5904.309999997693,127.0,554.6776600000003,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3528.1692000000003,1.0,3191.2710399999996,1.0,71.00199999999768,1.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-217.7794999999998,-127.0,-554.6776600000003,-127.0,-3674.9467000000027,-127.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,3718.978000000003,94.36288866866445,422.0036672327567,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3457.1672000000026,0.0,3120.269040000002,0.0,0.0,0.0,-71.00199999999768,-1.0,-2784.040959997691,127.0,3674.9467000000027,127.0
tacc,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,261.8108000000001,0.3715507100050167,1.6616252893190573,127.0,0.0,0.0,687.75,5.544971643418547,24.797867055985193,148.05,3.740584671439817,16.728403201866296,1.0,0.0,0.0,20,0.0,0.0,-336.89816000000053,0.0,-3457.1672000000026,0.0,-3528.1692000000003,-1.0,-6241.208159997694,127.0,217.7794999999998,127.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.04,0.0005,128,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6241.208159997694,-127.0,5904.309999997693,-127.0,2784.040959997691,-127.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0
dynamic_no_continuation,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,598.7089600000006,187.87453675531756,840.2004708523457,127.0,0.0,0.0,505.55,4.45945181903738,19.943274819505344,0.0,0.0,0.0,0.95,0.05000000000000001,0.22360679774997902,20,334.6158800000009,0.0,0.0,0.0,-3120.269040000002,0.0,-3191.2710399999996,-1.0,-5904.309999997693,127.0,554.6776600000003,127.0
high_only_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,3789.9800000000005,64.10303203273212,286.6774743780711,128.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3525.886920000001,1.0,3191.2710399999996,1.0,71.00199999999768,1.0,0.0,0.0,-2713.0389599976934,128.0,3745.9487000000004,128.0
low_only_improving,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,44.031300000000286,0.5226905123342425,2.337543033547117,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,20,-220.06177999999943,-127.0,-554.6776600000003,-127.0,-3674.9467000000027,-127.0,-3745.9487000000004,-128.0,-6458.987659997693,0.0,0.0,0.0
static_mf_ucb,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,3718.978000000003,94.36288866866445,422.0036672327567,127.0,0.0,0.0,804.0,0.0,0.0,0.0,0.0,0.0,0.75,0.09933992677987828,0.4442616583193193,20,3454.884920000003,0.0,3120.269040000002,0.0,0.0,0.0,-71.00199999999768,-1.0,-2784.040959997691,127.0,3674.9467000000027,127.0
tacc,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,264.0930799999997,0.3933790052460704,1.7592443933029196,127.0,0.0,0.0,852.0,5.875461907933618,26.27586445070036,300.7,4.3444459400843956,19.428952893203373,1.0,0.0,0.0,20,0.0,0.0,-334.6158800000009,0.0,-3454.884920000003,0.0,-3525.886920000001,-1.0,-6238.925879997694,127.0,220.06177999999943,127.0
weak_only_fixed,128000.0,1000.0,0.75,0.4,0.04,0.0005,256,6503.018959997694,0.01921688731024226,0.08594053268330958,0.0,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,20,6238.925879997694,-127.0,5904.309999997693,-127.0,2784.040959997691,-127.0,2713.0389599976934,-128.0,0.0,0.0,6458.987659997693,0.0


==> data/LLM_appendix/pure_decay/paired_tests.csv <==
cost_H,r,zeta,gamma,eta,S0,baseline,baseline_label,n_common_seeds,mean_diff_tacc_minus_baseline,se,ci95_low,ci95_high,median_diff,win_rate_tacc,high_call_diff_tacc_minus_baseline,significant_tacc_better
200.0,0.25,0.4,0.025,0.0001,128,high_only_ucb,High-only UCB,20,-228.01619999999485,64.10909230110192,-353.6700209101546,-102.36237908983509,-279.4043999999958,0.85,-12.9,True
200.0,0.25,0.4,0.025,0.0001,128,static_mf_ucb,Static MF-UCB,20,-301.88219999999154,42.40630408010491,-384.9985559969972,-218.76584400298592,-351.8051999999915,0.9,-1.9,True
200.0,0.25,0.4,0.025,0.0001,128,dynamic_no_continuation,Dynamic no-cont.,20,-93.42032000000022,42.71532025566102,-177.14234770109582,-9.698292298904619,-39.87520000000018,0.65,-2.0,True
200.0,0.25,0.4,0.025,0.0001,128,weak_only_fixed,Weak-only fixed,20,-5224.9191599976875,42.60739604613686,-5308.429656248116,-5141.408663747259,-5276.954999997688,1.0,627.1,True
200.0,0.25,0.4,0.025,0.0001,128,low_only_improving,Low-only improving,20,-5238.536699997302,43.17496865859052,-5323.15963856814,-5153.913761426465,-5294.296399997287,1.0,627.1,True
500.0,0.75,0.4,0.04,0.0005,128,high_only_ucb,High-only UCB,20,-2568.0687000000007,51.93221710226663,-2669.8558455204434,-2466.281554479558,-2585.362,1.0,-2.0,True
500.0,0.75,0.4,0.04,0.0005,128,static_mf_ucb,Static MF-UCB,20,-2544.7667,73.92632410219132,-2689.662295240295,-2399.8711047597053,-2436.8740000000016,1.0,0.0,True
500.0,0.75,0.4,0.04,0.0005,128,dynamic_no_continuation,Dynamic no-cont.,20,-514.6953399999996,113.24239923406878,-736.6504424987745,-292.74023750122484,-506.09399999999937,0.6,0.0,True
500.0,0.75,0.4,0.04,0.0005,128,weak_only_fixed,Weak-only fixed,20,-6359.987659997692,0.33163669694099157,-6360.637667923696,-6359.337652071688,-6360.4985999976925,1.0,254.0,True
500.0,0.75,0.4,0.04,0.0005,128,low_only_improving,Low-only improving,20,99.00000000000067,0.5632387755790649,97.8960519998657,100.10394800013563,98.98060000000063,0.0,254.0,False
1000.0,0.75,0.4,0.04,0.0005,128,high_only_ucb,High-only UCB,20,-3528.169200000001,63.97803681226211,-3653.566152152035,-3402.7722478479673,-3532.0668000000014,1.0,-1.0,True
1000.0,0.75,0.4,0.04,0.0005,128,static_mf_ucb,Static MF-UCB,20,-3457.1672000000044,94.35128510342068,-3642.095718802709,-3272.2386811972997,-3367.4072000000033,1.0,0.0,True
1000.0,0.75,0.4,0.04,0.0005,128,dynamic_no_continuation,Dynamic no-cont.,20,-336.89816000000053,187.64241420102147,-704.6772918340025,30.880971834001514,3.0979999999995016,0.15,0.0,False
1000.0,0.75,0.4,0.04,0.0005,128,weak_only_fixed,Weak-only fixed,20,-6241.208159997693,0.3682155494586402,-6241.929862474632,-6240.486457520754,-6241.6303999976935,1.0,127.0,True
1000.0,0.75,0.4,0.04,0.0005,128,low_only_improving,Low-only improving,20,217.7794999999998,0.5818896548496644,216.63899627649448,218.92000372350515,217.7342000000002,0.0,127.0,False


==> data/LLM_appendix/pure_decay/report.txt <==
out_dir=data/anli_prompt_policy_v3_5_pure_decay_zero_floor/smoke
n_raw_rows=50400
n_summary_rows=2520
n_final_rows=360
n_selected_rows=3
n_selected_positive=1

High-fidelity policy means:
  lexical_overlap          0.556800
  hypothesis_only          0.506000
  neutral_prior            0.472800
  contrastive_check        0.453600

Selected TACC configs by cost_H:
 cost_H    r  zeta  gamma    eta  S0  regret_mean  regret_se  high_calls_mean  low_calls_mean  continuation_calls_mean  best_policy_acc_mean  regret_minus_high_only_ucb  regret_minus_static_mf_ucb  regret_minus_dynamic_no_continuation  regret_minus_weak_only_fixed  regret_minus_low_only_improving  positive_candidate
  200.0 0.25   0.4  0.025 0.0001 128    1278.0998  42.601302            627.1         2449.25                   408.55                   1.0                   -228.0162                   -301.8822                             -93.42032                   -5224.91916                       -5238.5367                True
  500.0 0.75   0.4  0.040 0.0005 128     143.0313   0.334332            254.0          691.15                   150.30                   1.0                  -2568.0687                  -2544.7667                            -514.69534                   -6359.98766                          99.0000               False
 1000.0 0.75   0.4  0.040 0.0005 128     261.8108   0.371551            127.0          687.75                   148.05                   1.0                  -3528.1692                  -3457.1672                            -336.89816                   -6241.20816                         217.7795               False

Paired tests:
 cost_H    r  zeta  gamma    eta  S0                baseline     baseline_label  n_common_seeds  mean_diff_tacc_minus_baseline         se     ci95_low    ci95_high  median_diff  win_rate_tacc  high_call_diff_tacc_minus_baseline  significant_tacc_better
  200.0 0.25   0.4  0.025 0.0001 128           high_only_ucb      High-only UCB              20                     -228.01620  64.109092  -353.670021  -102.362379    -279.4044           0.85                               -12.9                     True
  200.0 0.25   0.4  0.025 0.0001 128           static_mf_ucb      Static MF-UCB              20                     -301.88220  42.406304  -384.998556  -218.765844    -351.8052           0.90                                -1.9                     True
  200.0 0.25   0.4  0.025 0.0001 128 dynamic_no_continuation   Dynamic no-cont.              20                      -93.42032  42.715320  -177.142348    -9.698292     -39.8752           0.65                                -2.0                     True
  200.0 0.25   0.4  0.025 0.0001 128         weak_only_fixed    Weak-only fixed              20                    -5224.91916  42.607396 -5308.429656 -5141.408664   -5276.9550           1.00                               627.1                     True
  200.0 0.25   0.4  0.025 0.0001 128      low_only_improving Low-only improving              20                    -5238.53670  43.174969 -5323.159639 -5153.913761   -5294.2964           1.00                               627.1                     True
  500.0 0.75   0.4  0.040 0.0005 128           high_only_ucb      High-only UCB              20                    -2568.06870  51.932217 -2669.855846 -2466.281554   -2585.3620           1.00                                -2.0                     True
  500.0 0.75   0.4  0.040 0.0005 128           static_mf_ucb      Static MF-UCB              20                    -2544.76670  73.926324 -2689.662295 -2399.871105   -2436.8740           1.00                                 0.0                     True
  500.0 0.75   0.4  0.040 0.0005 128 dynamic_no_continuation   Dynamic no-cont.              20                     -514.69534 113.242399  -736.650442  -292.740238    -506.0940           0.60                                 0.0                     True
  500.0 0.75   0.4  0.040 0.0005 128         weak_only_fixed    Weak-only fixed              20                    -6359.98766   0.331637 -6360.637668 -6359.337652   -6360.4986           1.00                               254.0                     True
  500.0 0.75   0.4  0.040 0.0005 128      low_only_improving Low-only improving              20                       99.00000   0.563239    97.896052   100.103948      98.9806           0.00                               254.0                    False
 1000.0 0.75   0.4  0.040 0.0005 128           high_only_ucb      High-only UCB              20                    -3528.16920  63.978037 -3653.566152 -3402.772248   -3532.0668           1.00                                -1.0                     True
 1000.0 0.75   0.4  0.040 0.0005 128           static_mf_ucb      Static MF-UCB              20                    -3457.16720  94.351285 -3642.095719 -3272.238681   -3367.4072           1.00                                 0.0                     True
 1000.0 0.75   0.4  0.040 0.0005 128 dynamic_no_continuation   Dynamic no-cont.              20                     -336.89816 187.642414  -704.677292    30.880972       3.0980           0.15                                 0.0                    False
 1000.0 0.75   0.4  0.040 0.0005 128         weak_only_fixed    Weak-only fixed              20                    -6241.20816   0.368216 -6241.929862 -6240.486458   -6241.6304           1.00                               127.0                     True
 1000.0 0.75   0.4  0.040 0.0005 128      low_only_improving Low-only improving              20                      217.77950   0.581890   216.638996   218.920004     217.7342           0.00                               127.0                    False


==> data/LLM_appendix/residual_bias/best_by_costH.csv <==
algorithm,budget,cost_H,r,zeta,b_floor,gamma,eta,S0,regret_mean,regret_std,regret_count,high_calls_mean,high_calls_std,low_calls_mean,continuation_calls_mean,best_policy_acc_mean,high_saving_mean,regret_se,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving,positive_candidate,score_for_selection
tacc,128000.0,200.0,0.75,0.4,0.05,0.025,0.0001,128,3277.677803999988,3439.4739078925395,200,627.085,0.44583499663117365,2556.595,503.825,0.695,0.020179687499999956,243.20753239850094,-986.4237959999946,-12.914999999999964,-1039.3237959999942,-1.9149999999999636,-616.3673039999976,-1.9649999999999181,-4054.2197580002603,627.085,-3549.8618299986765,627.085,True,3247.421616499988
tacc,128000.0,200.0,0.75,0.2,0.04,0.025,0.0001,128,3845.0675759999845,3694.3906555988588,200,628.665,1.7601892885875388,2216.215,426.66,0.6,0.017710937499999985,261.2328684926168,-264.0628239999983,-11.335000000000036,-1220.6555459999913,-1.2649999999999864,-574.7781639999916,-1.5900000000000318,-3439.0202639992654,628.665,-3033.5453779996074,628.665,True,3818.8234384999846
tacc,128000.0,500.0,0.75,0.4,0.05,0.025,0.0001,128,4023.361655999994,3497.840454972736,200,250.185,0.4919196322806329,2523.96,491.125,0.61,0.02271484375,247.33467052198603,-1059.8683440000063,-5.814999999999998,-1335.727344000005,-0.8149999999999977,-1177.607228000004,-0.8950000000000102,-3478.225582000779,250.185,-2785.0415219986085,250.185,True,3990.824312249994
tacc,128000.0,500.0,0.75,0.4,0.04,0.025,0.0001,256,4459.500435999991,3761.4696570451056,200,249.235,0.45916135042993456,3015.105,972.115,0.575,0.02642578125,265.9760701724031,-316.2905640000081,-6.764999999999986,-856.6484040000068,-1.7699999999999818,-689.332516000004,-1.884999999999991,-2872.317018000257,249.235,-2207.3099159981375,249.235,True,4413.6323547499915
tacc,128000.0,500.0,0.75,0.2,0.04,0.025,0.0001,128,4530.76092399997,3804.290891071474,200,251.235,1.036894765040716,2142.9,407.36,0.525,0.01861328125,269.0039886682853,-345.1750760000259,-4.764999999999986,-692.9213260000215,-0.14999999999997726,-876.9658040000149,-0.35499999999998977,-3195.9932780012105,251.235,-2527.1561379995073,251.235,True,4504.00044274997
tacc,128000.0,500.0,0.75,0.4,0.05,0.025,0.0001,256,4855.641715999995,3764.9214211343556,200,249.24,0.5232292463357779,3024.775,978.59,0.505,0.02640625,266.2201467518596,-56.25328400000308,-6.759999999999991,-428.12618800000837,-1.7649999999999864,-315.3657360000061,-1.8049999999999784,-2476.0283340002543,249.24,-1954.5872999982157,249.24,True,4809.663665999995
tacc,128000.0,500.0,0.75,0.2,0.05,0.025,0.0001,128,4955.884405999992,4182.234631084375,200,251.045,0.9735058129457688,2218.15,423.435,0.5,0.01935546875,295.728646815298,-340.2695940000085,-4.9550000000000125,-396.38477799999873,-0.35000000000002274,-494.547724,-0.5200000000000102,-2654.2833760009407,251.045,-2143.598679999124,251.045,True,4928.060237249992
tacc,128000.0,1000.0,0.75,0.4,0.05,0.025,0.0001,128,4688.579687999994,3586.954185669776,200,125.085,0.27958152504364797,2458.195,470.355,0.555,0.0227734375,253.6359628492569,-502.10031200000867,-2.9150000000000063,-645.8095400000129,0.06999999999999318,-844.076884000001,-0.07500000000000284,-2369.8129159994014,125.085,-1979.9877239980706,125.085,True,4656.399150499994
tacc,128000.0,1000.0,0.75,0.2,0.04,0.04,0.0001,256,4932.915983999988,3826.3469884219726,200,126.105,0.3073226906378784,1498.265,816.07,0.45,0.0148046875,270.5635902685901,-536.0980160000145,-1.894999999999996,-879.7094380000117,-0.894999999999996,-1036.163616000008,-0.894999999999996,-2732.9924840013045,126.105,-1889.0457919993278,126.105,True,4901.789896499989
tacc,128000.0,1000.0,0.75,0.2,0.04,0.025,0.0001,128,4947.256119999983,3758.8152962133227,200,125.6,0.5111815065740514,2000.035,376.655,0.425,0.01875,265.78837851801615,-932.6998800000192,-2.4000000000000057,-960.4510740000133,0.17499999999999716,-1094.2476760000054,-0.07000000000000739,-2313.119360000217,125.6,-1778.9621979990934,125.6,True,4920.973019999983
tacc,128000.0,1000.0,0.75,0.4,0.04,0.025,0.0001,256,5114.323995999976,3761.757692761026,200,124.35,0.4885626544637678,2950.63,933.66,0.49,0.028515625,265.99643737319826,-246.16000400002576,-3.6500000000000057,-288.8494280000241,-0.6750000000000114,-483.8038920000208,-0.8050000000000068,-2176.045494000141,124.35,-1686.987009998471,124.35,True,5067.135170999976


==> data/LLM_appendix/residual_bias/main_config_algorithm_summary.csv <==
config_name,algorithm,algorithm_label,cost_H,r,zeta,b_floor,gamma,eta,S0,n,regret_mean,regret_se,high_calls_mean,high_calls_se,low_calls_mean,low_calls_se,continuation_calls_mean,continuation_calls_se,best_policy_acc_mean,best_policy_acc_se,high_saving_mean,high_saving_se
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,3277.677803999988,243.20753239850086,627.085,0.0315252949408174,2556.595,7.329955395875723,503.825,2.122047905104357,0.695,0.03263741725420572,0.020179687499999904,4.9258273345025896e-05
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,3894.0451079999857,266.6398029988161,629.05,0.022134808531896512,2060.565,3.5204397959323095,0.0,0.0,0.62,0.03440813273035824,0.017109374999999996,3.458563833108909e-05
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,4317.001599999982,276.8163618887965,629.0,0.0,2068.0,0.0,0.0,0.0,0.58,0.03498743493048719,0.017187499999999994,4.918851472026753e-19
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,4264.101599999983,289.1083522309149,640.0,0.0,0.0,0.0,0.0,0.0,0.645,0.033920910080708584,0.0,0.0
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,7331.897562000248,119.31520141523687,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,6827.539633998665,85.73582608349955,0.0,0.0,128000.0,0.0,0.0,0.0,0.005,0.005000000000000002,1.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,4023.361655999994,247.334670521986,250.185,0.03478397077844302,2523.96,10.887076474924491,491.125,3.3497538910572615,0.61,0.03457567623250011,0.02271484375,0.00013587488585329306
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5200.968883999998,289.7089497629265,251.08,0.01923146500480802,2052.55,4.263334092930051,0.0,0.0,0.54,0.035330457200978174,0.01921875,7.512291017503133e-05
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5359.088999999999,281.76173118355325,251.0,0.0,2068.0,0.0,0.0,0.0,0.505,0.035442288003096976,0.01953125,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5083.2300000000005,286.80839053610305,256.0,0.0,0.0,0.0,0.0,0.0,0.535,0.035357115664894155,0.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,7501.587238000773,127.69927368650696,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,6808.4031779986035,83.39942255965374,0.0,0.0,128000.0,0.0,0.0,0.0,0.005,0.005000000000000001,1.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,4688.579687999994,253.63596284925694,125.085,0.019769399225283583,2458.195,16.21941528031069,470.355,4.6823087200385185,0.555,0.03522897106090454,0.0227734375,0.00015444843144752802
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5532.656571999995,277.0303635342561,125.16,0.02598801424545767,2030.44,6.813954938913797,0.0,0.0,0.465,0.035357115664894155,0.0221875,0.000203031361292638
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5334.389228000007,251.11764767446024,125.015,0.008616625276509296,2060.415,4.357355460372747,0.0,0.0,0.42,0.0349874349304872,0.0233203125,6.731738497272887e-05
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5190.680000000004,253.86475641322056,128.0,0.0,0.0,0.0,0.0,0.0,0.505,0.035442288003096976,0.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,7058.392603999396,101.22750932626121,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,6668.567411998065,50.942752763767956,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0


==> data/LLM_appendix/residual_bias/main_config_paired_tests.csv <==
config_name,baseline,baseline_label,cost_H,r,zeta,b_floor,gamma,eta,S0,n_common_seeds,mean_diff_tacc_minus_baseline,se,ci95_low,ci95_high,median_diff,win_rate_tacc,high_call_diff_tacc_minus_baseline,significant_tacc_better
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-986.4237959999948,373.145991971989,-1717.7899402650933,-255.05765173489635,-353.05440000000124,0.56,-12.915,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1039.3237959999938,353.54407440403844,-1732.2701818319092,-346.3774101680784,-388.71719999999596,0.57,-1.915,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-616.3673039999975,339.41317783153033,-1281.617132549797,48.88252454980193,-15.535999999994402,0.51,-1.965,False
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-4054.21975800026,277.0535313707054,-4597.244679486843,-3511.1948365136773,-5143.404399997698,0.79,627.085,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-3549.8618299986765,253.13132548034264,-4045.999227940148,-3053.724432057205,-5004.013599997639,0.775,627.085,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1059.8683440000063,391.05852747372063,-1826.3430578484988,-293.3936301515139,-539.3012000000126,0.55,-5.815,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1335.7273440000051,393.64434079280045,-2107.270251953894,-564.1844360461163,-925.4360000000079,0.58,-0.815,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1177.6072280000042,377.0487008254312,-1916.6226816178491,-438.5917743821591,-701.5360000000219,0.585,-0.895,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-3478.2255820007786,288.1300521166642,-4042.96048414944,-2913.490679852117,-4344.546000004257,0.76,250.185,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-2785.041521998608,259.71054683013506,-3294.074193785673,-2276.008850211543,-4151.527399997663,0.73,250.185,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-502.1003120000087,371.2859212874239,-1229.8207177233596,225.6200937233421,-598.1407999999933,0.545,-2.915,False
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-645.809540000013,360.79311211396066,-1352.964039743376,61.34495974334982,-403.4864000000389,0.555,0.07,False
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-844.0768840000015,393.3073125180105,-1614.9592165353022,-73.19455146470091,-765.1988000000351,0.575,-0.075,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-2369.8129159994014,259.4653507390666,-2878.365003447972,-1861.2608285508309,-3062.6231999976844,0.695,125.085,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1979.98772399807,260.0382727959521,-2489.662738678136,-1470.3127093180037,-2621.161199997713,0.675,125.085,True


==> data/LLM_main/main_config_algorithm_summary.csv <==
config_name,algorithm,algorithm_label,cost_H,r,zeta,b_floor,gamma,eta,S0,n,regret_mean,regret_se,high_calls_mean,high_calls_se,low_calls_mean,low_calls_se,continuation_calls_mean,continuation_calls_se,best_policy_acc_mean,best_policy_acc_se,high_saving_mean,high_saving_se
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,3277.677803999988,243.20753239850086,627.085,0.0315252949408174,2556.595,7.329955395875723,503.825,2.122047905104357,0.695,0.03263741725420572,0.020179687499999904,4.9258273345025896e-05
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,3894.0451079999857,266.6398029988161,629.05,0.022134808531896512,2060.565,3.5204397959323095,0.0,0.0,0.62,0.03440813273035824,0.017109374999999996,3.458563833108909e-05
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,4317.001599999982,276.8163618887965,629.0,0.0,2068.0,0.0,0.0,0.0,0.58,0.03498743493048719,0.017187499999999994,4.918851472026753e-19
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,4264.101599999983,289.1083522309149,640.0,0.0,0.0,0.0,0.0,0.0,0.645,0.033920910080708584,0.0,0.0
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,7331.897562000248,119.31520141523687,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,6827.539633998665,85.73582608349955,0.0,0.0,128000.0,0.0,0.0,0.0,0.005,0.005000000000000002,1.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,4023.361655999994,247.334670521986,250.185,0.03478397077844302,2523.96,10.887076474924491,491.125,3.3497538910572615,0.61,0.03457567623250011,0.02271484375,0.00013587488585329306
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5200.968883999998,289.7089497629265,251.08,0.01923146500480802,2052.55,4.263334092930051,0.0,0.0,0.54,0.035330457200978174,0.01921875,7.512291017503133e-05
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5359.088999999999,281.76173118355325,251.0,0.0,2068.0,0.0,0.0,0.0,0.505,0.035442288003096976,0.01953125,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,5083.2300000000005,286.80839053610305,256.0,0.0,0.0,0.0,0.0,0.0,0.535,0.035357115664894155,0.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,7501.587238000773,127.69927368650696,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,6808.4031779986035,83.39942255965374,0.0,0.0,128000.0,0.0,0.0,0.0,0.005,0.005000000000000001,1.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,tacc,TACC,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,4688.579687999994,253.63596284925694,125.085,0.019769399225283583,2458.195,16.21941528031069,470.355,4.6823087200385185,0.555,0.03522897106090454,0.0227734375,0.00015444843144752802
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5532.656571999995,277.0303635342561,125.16,0.02598801424545767,2030.44,6.813954938913797,0.0,0.0,0.465,0.035357115664894155,0.0221875,0.000203031361292638
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5334.389228000007,251.11764767446024,125.015,0.008616625276509296,2060.415,4.357355460372747,0.0,0.0,0.42,0.0349874349304872,0.0233203125,6.731738497272887e-05
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,5190.680000000004,253.86475641322056,128.0,0.0,0.0,0.0,0.0,0.0,0.505,0.035442288003096976,0.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,7058.392603999396,101.22750932626121,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,6668.567411998065,50.942752763767956,0.0,0.0,128000.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0


==> data/LLM_main/main_config_paired_tests.csv <==
config_name,baseline,baseline_label,cost_H,r,zeta,b_floor,gamma,eta,S0,n_common_seeds,mean_diff_tacc_minus_baseline,se,ci95_low,ci95_high,median_diff,win_rate_tacc,high_call_diff_tacc_minus_baseline,significant_tacc_better
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-986.4237959999948,373.145991971989,-1717.7899402650933,-255.05765173489635,-353.05440000000124,0.56,-12.915,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1039.3237959999938,353.54407440403844,-1732.2701818319092,-346.3774101680784,-388.71719999999596,0.57,-1.915,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-616.3673039999975,339.41317783153033,-1281.617132549797,48.88252454980193,-15.535999999994402,0.51,-1.965,False
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-4054.21975800026,277.0535313707054,-4597.244679486843,-3511.1948365136773,-5143.404399997698,0.79,627.085,True
costH200_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,200.0,0.75,0.4,0.05,0.025,0.0001,128,200,-3549.8618299986765,253.13132548034264,-4045.999227940148,-3053.724432057205,-5004.013599997639,0.775,627.085,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1059.8683440000063,391.05852747372063,-1826.3430578484988,-293.3936301515139,-539.3012000000126,0.55,-5.815,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1335.7273440000051,393.64434079280045,-2107.270251953894,-564.1844360461163,-925.4360000000079,0.58,-0.815,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1177.6072280000042,377.0487008254312,-1916.6226816178491,-438.5917743821591,-701.5360000000219,0.585,-0.895,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-3478.2255820007786,288.1300521166642,-4042.96048414944,-2913.490679852117,-4344.546000004257,0.76,250.185,True
costH500_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,500.0,0.75,0.4,0.05,0.025,0.0001,128,200,-2785.041521998608,259.71054683013506,-3294.074193785673,-2276.008850211543,-4151.527399997663,0.73,250.185,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,high_only_ucb,High-only UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-502.1003120000087,371.2859212874239,-1229.8207177233596,225.6200937233421,-598.1407999999933,0.545,-2.915,False
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,static_mf_ucb,Static MF-UCB,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-645.809540000013,360.79311211396066,-1352.964039743376,61.34495974334982,-403.4864000000389,0.555,0.07,False
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,dynamic_no_continuation,Dynamic no-cont.,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-844.0768840000015,393.3073125180105,-1614.9592165353022,-73.19455146470091,-765.1988000000351,0.575,-0.075,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,weak_only_fixed,Weak-only fixed,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-2369.8129159994014,259.4653507390666,-2878.365003447972,-1861.2608285508309,-3062.6231999976844,0.695,125.085,True
costH1000_r0p75_zeta0p40_bfloor0p05_gamma0p025_S0128,low_only_improving,Low-only improving,1000.0,0.75,0.4,0.05,0.025,0.0001,128,200,-1979.98772399807,260.0382727959521,-2489.662738678136,-1470.3127093180037,-2621.161199997713,0.675,125.085,True


==> data/LLM_main/selected_main_configs.csv <==
algorithm,budget,cost_H,r,zeta,b_floor,gamma,eta,S0,regret_mean,regret_std,regret_count,high_calls_mean,high_calls_std,low_calls_mean,continuation_calls_mean,best_policy_acc_mean,high_saving_mean,regret_se,regret_minus_high_only_ucb,high_call_minus_high_only_ucb,regret_minus_static_mf_ucb,high_call_minus_static_mf_ucb,regret_minus_dynamic_no_continuation,high_call_minus_dynamic_no_continuation,regret_minus_weak_only_fixed,high_call_minus_weak_only_fixed,regret_minus_low_only_improving,high_call_minus_low_only_improving,positive_candidate,score_for_selection,paper_positive,selection_score
tacc,128000.0,200.0,0.75,0.4,0.05,0.025,0.0001,128,3277.677803999988,3439.4739078925395,200,627.085,0.4458349966311736,2556.595,503.825,0.695,0.0201796874999999,243.20753239850092,-986.4237959999946,-12.914999999999964,-1039.3237959999942,-1.914999999999964,-616.3673039999976,-1.964999999999918,-4054.21975800026,627.085,-3549.8618299986765,627.085,True,3247.421616499988,True,2991.015303999988
tacc,128000.0,500.0,0.75,0.4,0.05,0.025,0.0001,128,4023.361655999994,3497.840454972736,200,250.185,0.4919196322806329,2523.96,491.125,0.61,0.02271484375,247.33467052198603,-1059.8683440000063,-5.814999999999998,-1335.727344000005,-0.8149999999999977,-1177.607228000004,-0.8950000000000102,-3478.225582000779,250.185,-2785.0415219986085,250.185,True,3990.824312249994,True,3747.299155999994
tacc,128000.0,1000.0,0.75,0.4,0.05,0.025,0.0001,128,4688.579687999994,3586.954185669776,200,125.085,0.2795815250436479,2458.195,470.355,0.555,0.0227734375,253.6359628492569,-502.1003120000087,-2.9150000000000063,-645.8095400000129,0.0699999999999931,-844.076884000001,-0.0750000000000028,-2369.8129159994014,125.085,-1979.9877239980704,125.085,True,4656.399150499994,True,4425.652187999995

